Sampling-Based Motion Planning with Online Racing Line Generation for Autonomous Driving on Three-Dimensional Race Tracks

Existing approaches to trajectory planning for autonomous racing employ sampling-based methods, generating numerous jerk-optimal trajectories and selecting the most favorable feasible trajectory based on a cost function penalizing deviations from an offline-calculated racing line. While successful on oval tracks, these methods face limitations on complex circuits due to the simplistic geometry of jerk-optimal edges failing to capture the complexity of the racing line. Additionally, they only consider two-dimensional tracks, potentially neglecting or surpassing the actual dynamic potential. In this paper, we present a sampling-based local trajectory planning approach for autonomous racing that can maintain the lap time of the racing line even on complex race tracks and consider the race track's three-dimensional effects. In simulative experiments, we demonstrate that our approach achieves lower lap times and improved utilization of dynamic limits compared to existing approaches. We also investigate the impact of online racing line generation, in which the time-optimal solution is planned from the current vehicle state for a limited spatial horizon, in contrast to a closed racing line calculated offline. We show that combining the sampling-based planner with the online racing line generation can significantly reduce lap times in multi-vehicle scenarios.

==> root_contourtmp0.dat <==
-1.5e1 1.275111e-7 -5.0e0 -5.0e0
-1.4491531e1 1.596744e-7 -5.0e0 -5.0e0
-1.3983063e1 1.984062e-7 -5.0e0 -5.0e0
-1.3474594e1 2.446307e-7 -5.0e0 -5.0e0
-1.2966125e1 2.992888e-7 -5.0e0 -5.0e0
-1.2457655e1 3.633337e-7 -5.0e0 -5.0e0
-1.1949187e1 4.37674e-7 -5.0e0 -5.0e0
-1.1440718e1 5.231516e-7 -5.0e0 -5.0e0
-1.093225e1 6.204901e-7 -5.0e0 -5.0e0
-1.0423781e1 7.30259e-7 -5.0e0 -5.0e0
-9.91531e0 8.527957e-7 -5.0e0 -5.0e0
-9.406842e0 9.882094e-7 -5.0e0 -5.0e0
-8.898373e0 1.13626e-6 -5.0e0 -5.0e0
-8.389905e0 1.296394e-6 -5.0e0 -5.0e0
-7.881436e0 1.46771e-6 -5.0e0 -5.0e0
-7.372966e0 1.648788e-6 -5.0e0 -5.0e0
-6.864497e0 1.837938e-6 -5.0e0 -5.0e0
-6.356029e0 2.032927e-6 -5.0e0 -5.0e0
-5.84756e0 2.231218e-6 -5.0e0 -5.0e0
-5.339091e0 2.429976e-6 -5.0e0 -5.0e0
-4.830621e0 2.625931e-6 -5.0e0 -5.0e0
-4.322153e0 2.815805e-6 -5.0e0 -5.0e0
-3.813684e0 2.996048e-6 -5.0e0 -5.0e0
-3.305214e0 3.163231e-6 -5.0e0 -5.0e0
-2.796745e0 3.313934e-6 -5.0e0 -5.0e0
-2.288277e0 3.445007e-6 -5.0e0 -5.0e0
-1.779808e0 3.55356e-6 -5.0e0 -5.0e0
-1.27134e0 3.637213e-6 -5.0e0 -5.0e0
-7.6287e-1 3.694124e-6 -5.0e0 -5.0e0
-2.544e-1 3.72286e-6 -5.0e0 -5.0e0
2.54068e-1 3.722902e-6 -5.0e0 -5.0e0
7.62537e-1 3.694124e-6 -5.0e0 -5.0e0
1.271005e0 3.637274e-6 -5.0e0 -5.0e0
1.779475e0 3.553609e-6 -5.0e0 -5.0e0
2.287944e0 3.44506e-6 -5.0e0 -5.0e0
2.796413e0 3.314037e-6 -5.0e0 -5.0e0
3.304881e0 3.163335e-6 -5.0e0 -5.0e0
3.81335e0 2.996169e-6 -5.0e0 -5.0e0
4.32182e0 2.815929e-6 -5.0e0 -5.0e0
4.830289e0 2.626067e-6 -5.0e0 -5.0e0
5.338757e0 2.430083e-6 -5.0e0 -5.0e0
5.847226e0 2.23136e-6 -5.0e0 -5.0e0
6.355695e0 2.033044e-6 -5.0e0 -5.0e0
6.864165e0 1.838043e-6 -5.0e0 -5.0e0
7.372633e0 1.648923e-6 -5.0e0 -5.0e0
7.881102e0 1.467827e-6 -5.0e0 -5.0e0
8.38957e0 1.29652e-6 -5.0e0 -5.0e0
8.89804e0 1.13637e-6 -5.0e0 -5.0e0
9.40651e0 9.882999e-7 -5.0e0 -5.0e0
9.914978e0 8.528761e-7 -5.0e0 -5.0e0
1.0423447e1 7.303262e-7 -5.0e0 -5.0e0
1.0931915e1 6.205597e-7 -5.0e0 -5.0e0
1.1440384e1 5.23204e-7 -5.0e0 -5.0e0
1.1948854e1 4.377214e-7 -5.0e0 -5.0e0
1.2457323e1 3.63377e-7 -5.0e0 -5.0e0
1.2965791e1 2.993288e-7 -5.0e0 -5.0e0
1.347426e1 2.446649e-7 -5.0e0 -5.0e0
1.3982729e1 1.984346e-7 -5.0e0 -5.0e0
1.4491199e1 1.596971e-7 -5.0e0 -5.0e0
1.4999667e1 1.275313e-7 -5.0e0 -5.0e0

-1.5e1 2.933171e-7 -4.83052e0 -4.83052e0
-1.4491531e1 3.67302e-7 -4.83052e0 -4.83052e0
-1.3983063e1 4.563974e-7 -4.83052e0 -4.83052e0
-1.3474594e1 5.627272e-7 -4.83052e0 -4.83052e0
-1.2966125e1 6.884543e-7 -4.83052e0 -4.83052e0
-1.2457655e1 8.357764e-7 -4.83052e0 -4.83052e0
-1.1949187e1 1.00678e-6 -4.83052e0 -4.83052e0
-1.1440718e1 1.203389e-6 -4.83052e0 -4.83052e0
-1.093225e1 1.427301e-6 -4.83052e0 -4.83052e0
-1.0423781e1 1.6798e-6 -4.83052e0 -4.83052e0
-9.91531e0 1.961684e-6 -4.83052e0 -4.83052e0
-9.406842e0 2.27316e-6 -4.83052e0 -4.83052e0
-8.898373e0 2.61375e-6 -4.83052e0 -4.83052e0
-8.389905e0 2.982118e-6 -4.83052e0 -4.83052e0
-7.881436e0 3.37617e-6 -4.83052e0 -4.83052e0
-7.372966e0 3.792729e-6 -4.83052e0 -4.83052e0
-6.864497e0 4.22782e-6 -4.83052e0 -4.83052e0
-6.356029e0 4.67635e-6 -4.83052e0 -4.83052e0
-5.84756e0 5.132518e-6 -4.83052e0 -4.83052e0
-5.339091e0 5.589703e-6 -4.83052e0 -4.83052e0
-4.830621e0 6.040459e-6 -4.83052e0 -4.83052e0
-4.322153e0 6.477249e-6 -4.83052e0 -4.83052e0
-3.813684e0 6.891908e-6 -4.83052e0 -4.83052e0
-3.305214e0 7.276462e-6 -4.83052e0 -4.83052e0
-2.796745e0 7.623102e-6 -4.83052e0 -4.83052e0
-2.288277e0 7.924602e-6 -4.83052e0 -4.83052e0
-1.779808e0 8.174326e-6 -4.83052e0 -4.83052e0
-1.27134e0 8.366728e-6 -4.83052e0 -4.83052e0
-7.6287e-1 8.497614e-6 -4.83052e0 -4.83052e0
-2.544e-1 8.56374e-6 -4.83052e0 -4.83052e0
2.54068e-1 8.563792e-6 -4.83052e0 -4.83052e0
7.62537e-1 8.497614e-6 -4.83052e0 -4.83052e0
1.271005e0 8.366864e-6 -4.83052e0 -4.83052e0
1.779475e0 8.174419e-6 -4.83052e0 -4.83052e0
2.287944e0 7.924747e-6 -4.83052e0 -4.83052e0
2.796413e0 7.623326e-6 -4.83052e0 -4.83052e0
3.304881e0 7.276677e-6 -4.83052e0 -4.83052e0
3.81335e0 6.892139e-6 -4.83052e0 -4.83052e0
4.32182e0 6.477519e-6 -4.83052e0 -4.83052e0
4.830289e0 6.040738e-6 -4.83052e0 -4.83052e0
5.338757e0 5.58997e-6 -4.83052e0 -4.83052e0
5.847226e0 5.132846e-6 -4.83052e0 -4.83052e0
6.355695e0 4.676639e-6 -4.83052e0 -4.83052e0
6.864165e0 4.228079e-6 -4.83052e0 -4.83052e0
7.372633e0 3.793037e-6 -4.83052e0 -4.83052e0
7.881102e0 3.376482e-6 -4.83052e0 -4.83052e0
8.38957e0 2.982385e-6 -4.83052e0 -4.83052e0
8.89804e0 2.613994e-6 -4.83052e0 -4.83052e0
9.40651e0 2.273363e-6 -4.83052e0 -4.83052e0
9.914978e0 1.961882e-6 -4.83052e0 -4.83052e0
1.0423447e1 1.679968e-6 -4.83052e0 -4.83052e0
1.0931915e1 1.427461e-6 -4.83052e0 -4.83052e0
1.1440384e1 1.203506e-6 -4.83052e0 -4.83052e0
1.1948854e1 1.006891e-6 -4.83052e0 -4.83052e0
1.2457323e1 8.358809e-7 -4.83052e0 -4.83052e0
1.2965791e1 6.885423e-7 -4.83052e0 -4.83052e0
1.347426e1 5.62805e-7 -4.83052e0 -4.83052e0
1.3982729e1 4.564589e-7 -4.83052e0 -4.83052e0
1.4491199e1 3.673569e-7 -4.83052e0 -4.83052e0
1.4999667e1 2.933615e-7 -4.83052e0 -4.83052e0

-1.5e1 6.556207e-7 -4.66104e0 -4.66104e0
-1.4491531e1 8.209908e-7 -4.66104e0 -4.66104e0
-1.3983063e1 1.020116e-6 -4.66104e0 -4.66104e0
-1.3474594e1 1.257758e-6 -4.66104e0 -4.66104e0
-1.2966125e1 1.538799e-6 -4.66104e0 -4.66104e0
-1.2457655e1 1.868091e-6 -4.66104e0 -4.66104e0
-1.1949187e1 2.250313e-6 -4.66104e0 -4.66104e0
-1.1440718e1 2.689755e-6 -4.66104e0 -4.66104e0
-1.093225e1 3.190256e-6 -4.66104e0 -4.66104e0
-1.0423781e1 3.754628e-6 -4.66104e0 -4.66104e0
-9.91531e0 4.384718e-6 -4.66104e0 -4.66104e0
-9.406842e0 5.080931e-6 -4.66104e0 -4.66104e0
-8.898373e0 5.842136e-6 -4.66104e0 -4.66104e0
-8.389905e0 6.665662e-6 -4.66104e0 -4.66104e0
-7.881436e0 7.546382e-6 -4.66104e0 -4.66104e0
-7.372966e0 8.477501e-6 -4.66104e0 -4.66104e0
-6.864497e0 9.44986e-6 -4.66104e0 -4.66104e0
-6.356029e0 1.04524e-5 -4.66104e0 -4.66104e0
-5.84756e0 1.147176e-5 -4.66104e0 -4.66104e0
-5.339091e0 1.249367e-5 -4.66104e0 -4.66104e0
-4.830621e0 1.350134e-5 -4.66104e0 -4.66104e0
-4.322153e0 1.447739e-5 -4.66104e0 -4.66104e0
-3.813684e0 1.54043e-5 -4.66104e0 -4.66104e0
-3.305214e0 1.626384e-5 -4.66104e0 -4.66104e0
-2.796745e0 1.703848e-5 -4.66104e0 -4.66104e0
-2.288277e0 1.771239e-5 -4.66104e0 -4.66104e0
-1.779808e0 1.827077e-5 -4.66104e0 -4.66104e0
-1.27134e0 1.87008e-5 -4.66104e0 -4.66104e0
-7.6287e-1 1.899301e-5 -4.66104e0 -4.66104e0
-2.544e-1 1.91414e-5 -4.66104e0 -4.66104e0
2.54068e-1 1.91414e-5 -4.66104e0 -4.66104e0
7.62537e-1 1.899344e-5 -4.66104e0 -4.66104e0
1.271005e0 1.87008e-5 -4.66104e0 -4.66104e0
1.779475e0 1.827095e-5 -4.66104e0 -4.66104e0
2.287944e0 1.771298e-5 -4.66104e0 -4.66104e0
2.796413e0 1.703914e-5 -4.66104e0 -4.66104e0
3.304881e0 1.626428e-5 -4.66104e0 -4.66104e0
3.81335e0 1.5405e-5 -4.66104e0 -4.66104e0
4.32182e0 1.447816e-5 -4.66104e0 -4.66104e0
4.830289e0 1.35021e-5 -4.66104e0 -4.66104e0
5.338757e0 1.249442e-5 -4.66104e0 -4.66104e0
5.847226e0 1.147247e-5 -4.66104e0 -4.66104e0
6.355695e0 1.045299e-5 -4.66104e0 -4.66104e0
6.864165e0 9.450584e-6 -4.66104e0 -4.66104e0
7.372633e0 8.478154e-6 -4.66104e0 -4.66104e0
7.881102e0 7.546939e-6 -4.66104e0 -4.66104e0
8.38957e0 6.666187e-6 -4.66104e0 -4.66104e0
8.89804e0 5.842682e-6 -4.66104e0 -4.66104e0
9.40651e0 5.081418e-6 -4.66104e0 -4.66104e0
9.914978e0 4.385138e-6 -4.66104e0 -4.66104e0
1.0423447e1 3.755057e-6 -4.66104e0 -4.66104e0
1.0931915e1 3.190646e-6 -4.66104e0 -4.66104e0
1.1440384e1 2.690082e-6 -4.66104e0 -4.66104e0
1.1948854e1 2.25058e-6 -4.66104e0 -4.66104e0
1.2457323e1 1.86833e-6 -4.66104e0 -4.66104e0
1.2965791e1 1.538997e-6 -4.66104e0 -4.66104e0
1.347426e1 1.257913e-6 -4.66104e0 -4.66104e0
1.3982729e1 1.020258e-6 -4.66104e0 -4.66104e0
1.4491199e1 8.211057e-7 -4.66104e0 -4.66104e0
1.4999667e1 6.557094e-7 -4.66104e0 -4.66104e0

-1.5e1 1.423898e-6 -4.49156e0 -4.49156e0
-1.4491531e1 1.783072e-6 -4.49156e0 -4.49156e0
-1.3983063e1 2.215584e-6 -4.49156e0 -4.49156e0
-1.3474594e1 2.73172e-6 -4.49156e0 -4.49156e0
-1.2966125e1 3.342082e-6 -4.49156e0 -4.49156e0
-1.2457655e1 4.057233e-6 -4.49156e0 -4.49156e0
-1.1949187e1 4.887386e-6 -4.49156e0 -4.49156e0
-1.1440718e1 5.841881e-6 -4.49156e0 -4.49156e0
-1.093225e1 6.928806e-6 -4.49156e0 -4.49156e0
-1.0423781e1 8.15464e-6 -4.49156e0 -4.49156e0
-9.91531e0 9.52308e-6 -4.49156e0 -4.49156e0
-9.406842e0 1.1035e-5 -4.49156e0 -4.49156e0
-8.898373e0 1.268835e-5 -4.49156e0 -4.49156e0
-8.389905e0 1.447675e-5 -4.49156e0 -4.49156e0
-7.881436e0 1.63896e-5 -4.49156e0 -4.49156e0
-7.372966e0 1.841194e-5 -4.49156e0 -4.49156e0
-6.864497e0 2.052362e-5 -4.49156e0 -4.49156e0
-6.356029e0 2.270135e-5 -4.49156e0 -4.49156e0
-5.84756e0 2.491547e-5 -4.49156e0 -4.49156e0
-5.339091e0 2.713481e-5 -4.49156e0 -4.49156e0
-4.830621e0 2.932312e-5 -4.49156e0 -4.49156e0
-4.322153e0 3.144339e-5 -4.49156e0 -4.49156e0
-3.813684e0 3.345645e-5 -4.49156e0 -4.49156e0
-3.305214e0 3.532307e-5 -4.49156e0 -4.49156e0
-2.796745e0 3.70059e-5 -4.49156e0 -4.49156e0
-2.288277e0 3.846938e-5 -4.49156e0 -4.49156e0
-1.779808e0 3.968208e-5 -4.49156e0 -4.49156e0
-1.27134e0 4.061649e-5 -4.49156e0 -4.49156e0
-7.6287e-1 4.125095e-5 -4.49156e0 -4.49156e0
-2.544e-1 4.157253e-5 -4.49156e0 -4.49156e0
2.54068e-1 4.157253e-5 -4.49156e0 -4.49156e0
7.62537e-1 4.125162e-5 -4.49156e0 -4.49156e0
1.271005e0 4.061649e-5 -4.49156e0 -4.49156e0
1.779475e0 3.968272e-5 -4.49156e0 -4.49156e0
2.287944e0 3.847054e-5 -4.49156e0 -4.49156e0
2.796413e0 3.700693e-5 -4.49156e0 -4.49156e0
3.304881e0 3.53242e-5 -4.49156e0 -4.49156e0
3.81335e0 3.34582e-5 -4.49156e0 -4.49156e0
4.32182e0 3.144475e-5 -4.49156e0 -4.49156e0
4.830289e0 2.932498e-5 -4.49156e0 -4.49156e0
5.338757e0 2.713661e-5 -4.49156e0 -4.49156e0
5.847226e0 2.49169e-5 -4.49156e0 -4.49156e0
6.355695e0 2.270274e-5 -4.49156e0 -4.49156e0
6.864165e0 2.052533e-5 -4.49156e0 -4.49156e0
7.372633e0 1.841316e-5 -4.49156e0 -4.49156e0
7.881102e0 1.639087e-5 -4.49156e0 -4.49156e0
8.38957e0 1.447783e-5 -4.49156e0 -4.49156e0
8.89804e0 1.268936e-5 -4.49156e0 -4.49156e0
9.40651e0 1.103606e-5 -4.49156e0 -4.49156e0
9.914978e0 9.523952e-6 -4.49156e0 -4.49156e0
1.0423447e1 8.155486e-6 -4.49156e0 -4.49156e0
1.0931915e1 6.92961e-6 -4.49156e0 -4.49156e0
1.1440384e1 5.842625e-6 -4.49156e0 -4.49156e0
1.1948854e1 4.887976e-6 -4.49156e0 -4.49156e0
1.2457323e1 4.057806e-6 -4.49156e0 -4.49156e0
1.2965791e1 3.34255e-6 -4.49156e0 -4.49156e0
1.347426e1 2.732106e-6 -4.49156e0 -4.49156e0
1.3982729e1 2.215901e-6 -4.49156e0 -4.49156e0
1.4491199e1 1.7833e-6 -4.49156e0 -4.49156e0
1.4999667e1 1.424104e-6 -4.49156e0 -4.49156e0

-1.5e1 3.005013e-6 -4.3220801e0 -4.3220801e0
-1.4491531e1 3.762971e-6 -4.3220801e0 -4.3220801e0
-1.3983063e1 4.675778e-6 -4.3220801e0 -4.3220801e0
-1.3474594e1 5.765031e-6 -4.3220801e0 -4.3220801e0
-1.2966125e1 7.05313e-6 -4.3220801e0 -4.3220801e0
-1.2457655e1 8.56243e-6 -4.3220801e0 -4.3220801e0
-1.1949187e1 1.031425e-5 -4.3220801e0 -4.3220801e0
-1.1440718e1 1.232849e-5 -4.3220801e0 -4.3220801e0
-1.093225e1 1.462244e-5 -4.3220801e0 -4.3220801e0
-1.0423781e1 1.720912e-5 -4.3220801e0 -4.3220801e0
-9.91531e0 2.00974e-5 -4.3220801e0 -4.3220801e0
-9.406842e0 2.328842e-5 -4.3220801e0 -4.3220801e0
-8.898373e0 2.677727e-5 -4.3220801e0 -4.3220801e0
-8.389905e0 3.055193e-5 -4.3220801e0 -4.3220801e0
-7.881436e0 3.458891e-5 -4.3220801e0 -4.3220801e0
-7.372966e0 3.885635e-5 -4.3220801e0 -4.3220801e0
-6.864497e0 4.331287e-5 -4.3220801e0 -4.3220801e0
-6.356029e0 4.7909e-5 -4.3220801e0 -4.3220801e0
-5.84756e0 5.258138e-5 -4.3220801e0 -4.3220801e0
-5.339091e0 5.726517e-5 -4.3220801e0 -4.3220801e0
-4.830621e0 6.188387e-5 -4.3220801e0 -4.3220801e0
-4.322153e0 6.63582e-5 -4.3220801e0 -4.3220801e0
-3.813684e0 7.060692e-5 -4.3220801e0 -4.3220801e0
-3.305214e0 7.454599e-5 -4.3220801e0 -4.3220801e0
-2.796745e0 7.809729e-5 -4.3220801e0 -4.3220801e0
-2.288277e0 8.118633e-5 -4.3220801e0 -4.3220801e0
-1.779808e0 8.374533e-5 -4.3220801e0 -4.3220801e0
-1.27134e0 8.57166e-5 -4.3220801e0 -4.3220801e0
-7.6287e-1 8.705583e-5 -4.3220801e0 -4.3220801e0
-2.544e-1 8.77351e-5 -4.3220801e0 -4.3220801e0
2.54068e-1 8.77351e-5 -4.3220801e0 -4.3220801e0
7.62537e-1 8.705765e-5 -4.3220801e0 -4.3220801e0
1.271005e0 8.57166e-5 -4.3220801e0 -4.3220801e0
1.779475e0 8.374623e-5 -4.3220801e0 -4.3220801e0
2.287944e0 8.118846e-5 -4.3220801e0 -4.3220801e0
2.796413e0 7.809993e-5 -4.3220801e0 -4.3220801e0
3.304881e0 7.454834e-5 -4.3220801e0 -4.3220801e0
3.81335e0 7.060909e-5 -4.3220801e0 -4.3220801e0
4.32182e0 6.636142e-5 -4.3220801e0 -4.3220801e0
4.830289e0 6.188766e-5 -4.3220801e0 -4.3220801e0
5.338757e0 5.726863e-5 -4.3220801e0 -4.3220801e0
5.847226e0 5.2585e-5 -4.3220801e0 -4.3220801e0
6.355695e0 4.791191e-5 -4.3220801e0 -4.3220801e0
6.864165e0 4.331653e-5 -4.3220801e0 -4.3220801e0
7.372633e0 3.885939e-5 -4.3220801e0 -4.3220801e0
7.881102e0 3.45914e-5 -4.3220801e0 -4.3220801e0
8.38957e0 3.055438e-5 -4.3220801e0 -4.3220801e0
8.89804e0 2.677971e-5 -4.3220801e0 -4.3220801e0
9.40651e0 2.329057e-5 -4.3220801e0 -4.3220801e0
9.914978e0 2.009915e-5 -4.3220801e0 -4.3220801e0
1.0423447e1 1.721098e-5 -4.3220801e0 -4.3220801e0
1.0931915e1 1.462425e-5 -4.3220801e0 -4.3220801e0
1.1440384e1 1.232997e-5 -4.3220801e0 -4.3220801e0
1.1948854e1 1.031541e-5 -4.3220801e0 -4.3220801e0
1.2457323e1 8.563545e-6 -4.3220801e0 -4.3220801e0
1.2965791e1 7.054062e-6 -4.3220801e0 -4.3220801e0
1.347426e1 5.765788e-6 -4.3220801e0 -4.3220801e0
1.3982729e1 4.676387e-6 -4.3220801e0 -4.3220801e0
1.4491199e1 3.76352e-6 -4.3220801e0 -4.3220801e0
1.4999667e1 3.005438e-6 -4.3220801e0 -4.3220801e0

-1.5e1 6.162195e-6 -4.1526001e0 -4.1526001e0
-1.4491531e1 7.71645e-6 -4.1526001e0 -4.1526001e0
-1.3983063e1 9.588286e-6 -4.1526001e0 -4.1526001e0
-1.3474594e1 1.182175e-5 -4.1526001e0 -4.1526001e0
-1.2966125e1 1.446313e-5 -4.1526001e0 -4.1526001e0
-1.2457655e1 1.75579e-5 -4.1526001e0 -4.1526001e0
-1.1949187e1 2.115071e-5 -4.1526001e0 -4.1526001e0
-1.1440718e1 2.528104e-5 -4.1526001e0 -4.1526001e0
-1.093225e1 2.998524e-5 -4.1526001e0 -4.1526001e0
-1.0423781e1 3.528961e-5 -4.1526001e0 -4.1526001e0
-9.91531e0 4.121196e-5 -4.1526001e0 -4.1526001e0
-9.406842e0 4.775581e-5 -4.1526001e0 -4.1526001e0
-8.898373e0 5.491048e-5 -4.1526001e0 -4.1526001e0
-8.389905e0 6.265056e-5 -4.1526001e0 -4.1526001e0
-7.881436e0 7.092847e-5 -4.1526001e0 -4.1526001e0
-7.372966e0 7.96803e-5 -4.1526001e0 -4.1526001e0
-6.864497e0 8.8819e-5 -4.1526001e0 -4.1526001e0
-6.356029e0 9.82438e-5 -4.1526001e0 -4.1526001e0
-5.84756e0 1.078236e-4 -4.1526001e0 -4.1526001e0
-5.339091e0 1.17428e-4 -4.1526001e0 -4.1526001e0
-4.830621e0 1.26898e-4 -4.1526001e0 -4.1526001e0
-4.322153e0 1.360739e-4 -4.1526001e0 -4.1526001e0
-3.813684e0 1.447867e-4 -4.1526001e0 -4.1526001e0
-3.305214e0 1.528644e-4 -4.1526001e0 -4.1526001e0
-2.796745e0 1.60147e-4 -4.1526001e0 -4.1526001e0
-2.288277e0 1.66479e-4 -4.1526001e0 -4.1526001e0
-1.779808e0 1.717297e-4 -4.1526001e0 -4.1526001e0
-1.27134e0 1.757704e-4 -4.1526001e0 -4.1526001e0
-7.6287e-1 1.785156e-4 -4.1526001e0 -4.1526001e0
-2.544e-1 1.79909e-4 -4.1526001e0 -4.1526001e0
2.54068e-1 1.79909e-4 -4.1526001e0 -4.1526001e0
7.62537e-1 1.785187e-4 -4.1526001e0 -4.1526001e0
1.271005e0 1.757704e-4 -4.1526001e0 -4.1526001e0
1.779475e0 1.717303e-4 -4.1526001e0 -4.1526001e0
2.287944e0 1.664842e-4 -4.1526001e0 -4.1526001e0
2.796413e0 1.601529e-4 -4.1526001e0 -4.1526001e0
3.304881e0 1.528702e-4 -4.1526001e0 -4.1526001e0
3.81335e0 1.447899e-4 -4.1526001e0 -4.1526001e0
4.32182e0 1.360803e-4 -4.1526001e0 -4.1526001e0
4.830289e0 1.269058e-4 -4.1526001e0 -4.1526001e0
5.338757e0 1.174347e-4 -4.1526001e0 -4.1526001e0
5.847226e0 1.078296e-4 -4.1526001e0 -4.1526001e0
6.355695e0 9.824942e-5 -4.1526001e0 -4.1526001e0
6.864165e0 8.882587e-5 -4.1526001e0 -4.1526001e0
7.372633e0 7.968626e-5 -4.1526001e0 -4.1526001e0
7.881102e0 7.09337e-5 -4.1526001e0 -4.1526001e0
8.38957e0 6.265555e-5 -4.1526001e0 -4.1526001e0
8.89804e0 5.491531e-5 -4.1526001e0 -4.1526001e0
9.40651e0 4.776028e-5 -4.1526001e0 -4.1526001e0
9.914978e0 4.121591e-5 -4.1526001e0 -4.1526001e0
1.0423447e1 3.529337e-5 -4.1526001e0 -4.1526001e0
1.0931915e1 2.998848e-5 -4.1526001e0 -4.1526001e0
1.1440384e1 2.528423e-5 -4.1526001e0 -4.1526001e0
1.1948854e1 2.115318e-5 -4.1526001e0 -4.1526001e0
1.2457323e1 1.756046e-5 -4.1526001e0 -4.1526001e0
1.2965791e1 1.446506e-5 -4.1526001e0 -4.1526001e0
1.347426e1 1.182327e-5 -4.1526001e0 -4.1526001e0
1.3982729e1 9.589558e-6 -4.1526001e0 -4.1526001e0
1.4491199e1 7.71756e-6 -4.1526001e0 -4.1526001e0
1.4999667e1 6.163019e-6 -4.1526001e0 -4.1526001e0

-1.5e1 1.227837e-5 -3.9831201e0 -3.9831201e0
-1.4491531e1 1.537553e-5 -3.9831201e0 -3.9831201e0
-1.3983063e1 1.910507e-5 -3.9831201e0 -3.9831201e0
-1.3474594e1 2.35557e-5 -3.9831201e0 -3.9831201e0
-1.2966125e1 2.88189e-5 -3.9831201e0 -3.9831201e0
-1.2457655e1 3.498575e-5 -3.9831201e0 -3.9831201e0
-1.1949187e1 4.214432e-5 -3.9831201e0 -3.9831201e0
-1.1440718e1 5.037457e-5 -3.9831201e0 -3.9831201e0
-1.093225e1 5.97479e-5 -3.9831201e0 -3.9831201e0
-1.0423781e1 7.031726e-5 -3.9831201e0 -3.9831201e0
-9.91531e0 8.211812e-5 -3.9831201e0 -3.9831201e0
-9.406842e0 9.515688e-5 -3.9831201e0 -3.9831201e0
-8.898373e0 1.094109e-4 -3.9831201e0 -3.9831201e0
-8.389905e0 1.248322e-4 -3.9831201e0 -3.9831201e0
-7.881436e0 1.413275e-4 -3.9831201e0 -3.9831201e0
-7.372966e0 1.587654e-4 -3.9831201e0 -3.9831201e0
-6.864497e0 1.769759e-4 -3.9831201e0 -3.9831201e0
-6.356029e0 1.957536e-4 -3.9831201e0 -3.9831201e0
-5.84756e0 2.148476e-4 -3.9831201e0 -3.9831201e0
-5.339091e0 2.33984e-4 -3.9831201e0 -3.9831201e0
-4.830621e0 2.528546e-4 -3.9831201e0 -3.9831201e0
-4.322153e0 2.71136e-4 -3.9831201e0 -3.9831201e0
-3.813684e0 2.884962e-4 -3.9831201e0 -3.9831201e0
-3.305214e0 3.045926e-4 -3.9831201e0 -3.9831201e0
-2.796745e0 3.19103e-4 -3.9831201e0 -3.9831201e0
-2.288277e0 3.317224e-4 -3.9831201e0 -3.9831201e0
-1.779808e0 3.421828e-4 -3.9831201e0 -3.9831201e0
-1.27134e0 3.502364e-4 -3.9831201e0 -3.9831201e0
-7.6287e-1 3.557076e-4 -3.9831201e0 -3.9831201e0
-2.544e-1 3.584819e-4 -3.9831201e0 -3.9831201e0
2.54068e-1 3.584819e-4 -3.9831201e0 -3.9831201e0
7.62537e-1 3.557149e-4 -3.9831201e0 -3.9831201e0
1.271005e0 3.502364e-4 -3.9831201e0 -3.9831201e0
1.779475e0 3.42184e-4 -3.9831201e0 -3.9831201e0
2.287944e0 3.317355e-4 -3.9831201e0 -3.9831201e0
2.796413e0 3.191153e-4 -3.9831201e0 -3.9831201e0
3.304881e0 3.04606e-4 -3.9831201e0 -3.9831201e0
3.81335e0 2.885054e-4 -3.9831201e0 -3.9831201e0
4.32182e0 2.711514e-4 -3.9831201e0 -3.9831201e0
4.830289e0 2.528694e-4 -3.9831201e0 -3.9831201e0
5.338757e0 2.33998e-4 -3.9831201e0 -3.9831201e0
5.847226e0 2.148607e-4 -3.9831201e0 -3.9831201e0
6.355695e0 1.957648e-4 -3.9831201e0 -3.9831201e0
6.864165e0 1.769902e-4 -3.9831201e0 -3.9831201e0
7.372633e0 1.587778e-4 -3.9831201e0 -3.9831201e0
7.881102e0 1.413382e-4 -3.9831201e0 -3.9831201e0
8.38957e0 1.248422e-4 -3.9831201e0 -3.9831201e0
8.89804e0 1.094212e-4 -3.9831201e0 -3.9831201e0
9.40651e0 9.516579e-5 -3.9831201e0 -3.9831201e0
9.914978e0 8.212572e-5 -3.9831201e0 -3.9831201e0
1.0423447e1 7.032509e-5 -3.9831201e0 -3.9831201e0
1.0931915e1 5.975401e-5 -3.9831201e0 -3.9831201e0
1.1440384e1 5.038077e-5 -3.9831201e0 -3.9831201e0
1.1948854e1 4.21495e-5 -3.9831201e0 -3.9831201e0
1.2457323e1 3.49905e-5 -3.9831201e0 -3.9831201e0
1.2965791e1 2.88227e-5 -3.9831201e0 -3.9831201e0
1.347426e1 2.355879e-5 -3.9831201e0 -3.9831201e0
1.3982729e1 1.910756e-5 -3.9831201e0 -3.9831201e0
1.4491199e1 1.537767e-5 -3.9831201e0 -3.9831201e0
1.4999667e1 1.228e-5 -3.9831201e0 -3.9831201e0

-1.5e1 2.37727e-5 -3.8136401e0 -3.8136401e0
-1.4491531e1 2.976906e-5 -3.8136401e0 -3.8136401e0
-1.3983063e1 3.699002e-5 -3.8136401e0 -3.8136401e0
-1.3474594e1 4.560799e-5 -3.8136401e0 -3.8136401e0
-1.2966125e1 5.579846e-5 -3.8136401e0 -3.8136401e0
-1.2457655e1 6.773842e-5 -3.8136401e0 -3.8136401e0
-1.1949187e1 8.159863e-5 -3.8136401e0 -3.8136401e0
-1.1440718e1 9.753398e-5 -3.8136401e0 -3.8136401e0
-1.093225e1 1.156795e-4 -3.8136401e0 -3.8136401e0
-1.0423781e1 1.361447e-4 -3.8136401e0 -3.8136401e0
-9.91531e0 1.58989e-4 -3.8136401e0 -3.8136401e0
-9.406842e0 1.842334e-4 -3.8136401e0 -3.8136401e0
-8.898373e0 2.118387e-4 -3.8136401e0 -3.8136401e0
-8.389905e0 2.416956e-4 -3.8136401e0 -3.8136401e0
-7.881436e0 2.736308e-4 -3.8136401e0 -3.8136401e0
-7.372966e0 3.073944e-4 -3.8136401e0 -3.8136401e0
-6.864497e0 3.426518e-4 -3.8136401e0 -3.8136401e0
-6.356029e0 3.790057e-4 -3.8136401e0 -3.8136401e0
-5.84756e0 4.159775e-4 -3.8136401e0 -3.8136401e0
-5.339091e0 4.530331e-4 -3.8136401e0 -3.8136401e0
-4.830621e0 4.895709e-4 -3.8136401e0 -3.8136401e0
-4.322153e0 5.249638e-4 -3.8136401e0 -3.8136401e0
-3.813684e0 5.585707e-4 -3.8136401e0 -3.8136401e0
-3.305214e0 5.89743e-4 -3.8136401e0 -3.8136401e0
-2.796745e0 6.178383e-4 -3.8136401e0 -3.8136401e0
-2.288277e0 6.42273e-4 -3.8136401e0 -3.8136401e0
-1.779808e0 6.625075e-4 -3.8136401e0 -3.8136401e0
-1.27134e0 6.781073e-4 -3.8136401e0 -3.8136401e0
-7.6287e-1 6.88707e-4 -3.8136401e0 -3.8136401e0
-2.544e-1 6.94071e-4 -3.8136401e0 -3.8136401e0
2.54068e-1 6.940797e-4 -3.8136401e0 -3.8136401e0
7.62537e-1 6.88707e-4 -3.8136401e0 -3.8136401e0
1.271005e0 6.78118e-4 -3.8136401e0 -3.8136401e0
1.779475e0 6.625185e-4 -3.8136401e0 -3.8136401e0
2.287944e0 6.422823e-4 -3.8136401e0 -3.8136401e0
2.796413e0 6.178572e-4 -3.8136401e0 -3.8136401e0
3.304881e0 5.897594e-4 -3.8136401e0 -3.8136401e0
3.81335e0 5.585959e-4 -3.8136401e0 -3.8136401e0
4.32182e0 5.249919e-4 -3.8136401e0 -3.8136401e0
4.830289e0 4.895918e-4 -3.8136401e0 -3.8136401e0
5.338757e0 4.530528e-4 -3.8136401e0 -3.8136401e0
5.847226e0 4.16003e-4 -3.8136401e0 -3.8136401e0
6.355695e0 3.790327e-4 -3.8136401e0 -3.8136401e0
6.864165e0 3.426741e-4 -3.8136401e0 -3.8136401e0
7.372633e0 3.074149e-4 -3.8136401e0 -3.8136401e0
7.881102e0 2.736555e-4 -3.8136401e0 -3.8136401e0
8.38957e0 2.417192e-4 -3.8136401e0 -3.8136401e0
8.89804e0 2.118582e-4 -3.8136401e0 -3.8136401e0
9.40651e0 1.842497e-4 -3.8136401e0 -3.8136401e0
9.914978e0 1.590025e-4 -3.8136401e0 -3.8136401e0
1.0423447e1 1.36157e-4 -3.8136401e0 -3.8136401e0
1.0931915e1 1.156909e-4 -3.8136401e0 -3.8136401e0
1.1440384e1 9.754454e-5 -3.8136401e0 -3.8136401e0
1.1948854e1 8.160669e-5 -3.8136401e0 -3.8136401e0
1.2457323e1 6.774672e-5 -3.8136401e0 -3.8136401e0
1.2965791e1 5.580502e-5 -3.8136401e0 -3.8136401e0
1.347426e1 4.561383e-5 -3.8136401e0 -3.8136401e0
1.3982729e1 3.699535e-5 -3.8136401e0 -3.8136401e0
1.4491199e1 2.977357e-5 -3.8136401e0 -3.8136401e0
1.4999667e1 2.377637e-5 -3.8136401e0 -3.8136401e0

-1.5e1 4.472433e-5 -3.6441602e0 -3.6441602e0
-1.4491531e1 5.600537e-5 -3.6441602e0 -3.6441602e0
-1.3983063e1 6.959076e-5 -3.6441602e0 -3.6441602e0
-1.3474594e1 8.580276e-5 -3.6441602e0 -3.6441602e0
-1.2966125e1 1.049733e-4 -3.6441602e0 -3.6441602e0
-1.2457655e1 1.274353e-4 -3.6441602e0 -3.6441602e0
-1.1949187e1 1.535094e-4 -3.6441602e0 -3.6441602e0
-1.1440718e1 1.834915e-4 -3.6441602e0 -3.6441602e0
-1.093225e1 2.176317e-4 -3.6441602e0 -3.6441602e0
-1.0423781e1 2.56134e-4 -3.6441602e0 -3.6441602e0
-9.91531e0 2.991113e-4 -3.6441602e0 -3.6441602e0
-9.406842e0 3.466069e-4 -3.6441602e0 -3.6441602e0
-8.898373e0 3.9854e-4 -3.6441602e0 -3.6441602e0
-8.389905e0 4.547069e-4 -3.6441602e0 -3.6441602e0
-7.881436e0 5.147893e-4 -3.6441602e0 -3.6441602e0
-7.372966e0 5.783073e-4 -3.6441602e0 -3.6441602e0
-6.864497e0 6.446489e-4 -3.6441602e0 -3.6441602e0
-6.356029e0 7.130385e-4 -3.6441602e0 -3.6441602e0
-5.84756e0 7.825928e-4 -3.6441602e0 -3.6441602e0
-5.339091e0 8.523053e-4 -3.6441602e0 -3.6441602e0
-4.830621e0 9.21036e-4 -3.6441602e0 -3.6441602e0
-4.322153e0 9.876364e-4 -3.6441602e0 -3.6441602e0
-3.813684e0 1.050839e-3 -3.6441602e0 -3.6441602e0
-3.305214e0 1.109465e-3 -3.6441602e0 -3.6441602e0
-2.796745e0 1.162332e-3 -3.6441602e0 -3.6441602e0
-2.288277e0 1.208296e-3 -3.6441602e0 -3.6441602e0
-1.779808e0 1.246376e-3 -3.6441602e0 -3.6441602e0
-1.27134e0 1.27571e-3 -3.6441602e0 -3.6441602e0
-7.6287e-1 1.295662e-3 -3.6441602e0 -3.6441602e0
-2.544e-1 1.305756e-3 -3.6441602e0 -3.6441602e0
2.54068e-1 1.305765e-3 -3.6441602e0 -3.6441602e0
7.62537e-1 1.295662e-3 -3.6441602e0 -3.6441602e0
1.271005e0 1.275726e-3 -3.6441602e0 -3.6441602e0
1.779475e0 1.246393e-3 -3.6441602e0 -3.6441602e0
2.287944e0 1.208319e-3 -3.6441602e0 -3.6441602e0
2.796413e0 1.162354e-3 -3.6441602e0 -3.6441602e0
3.304881e0 1.109508e-3 -3.6441602e0 -3.6441602e0
3.81335e0 1.050879e-3 -3.6441602e0 -3.6441602e0
4.32182e0 9.876773e-4 -3.6441602e0 -3.6441602e0
4.830289e0 9.210869e-4 -3.6441602e0 -3.6441602e0
5.338757e0 8.523396e-4 -3.6441602e0 -3.6441602e0
5.847226e0 7.82642e-4 -3.6441602e0 -3.6441602e0
6.355695e0 7.130832e-4 -3.6441602e0 -3.6441602e0
6.864165e0 6.446889e-4 -3.6441602e0 -3.6441602e0
7.372633e0 5.783537e-4 -3.6441602e0 -3.6441602e0
7.881102e0 5.148375e-4 -3.6441602e0 -3.6441602e0
8.38957e0 4.547511e-4 -3.6441602e0 -3.6441602e0
8.89804e0 3.98576e-4 -3.6441602e0 -3.6441602e0
9.40651e0 3.466373e-4 -3.6441602e0 -3.6441602e0
9.914978e0 2.991399e-4 -3.6441602e0 -3.6441602e0
1.0423447e1 2.561568e-4 -3.6441602e0 -3.6441602e0
1.0931915e1 2.176546e-4 -3.6441602e0 -3.6441602e0
1.1440384e1 1.835086e-4 -3.6441602e0 -3.6441602e0
1.1948854e1 1.53527e-4 -3.6441602e0 -3.6441602e0
1.2457323e1 1.274506e-4 -3.6441602e0 -3.6441602e0
1.2965791e1 1.049852e-4 -3.6441602e0 -3.6441602e0
1.347426e1 8.581494e-5 -3.6441602e0 -3.6441602e0
1.3982729e1 6.959996e-5 -3.6441602e0 -3.6441602e0
1.4491199e1 5.601363e-5 -3.6441602e0 -3.6441602e0
1.4999667e1 4.473123e-5 -3.6441602e0 -3.6441602e0

-1.5e1 8.175879e-5 -3.4746802e0 -3.4746802e0
-1.4491531e1 1.023799e-4 -3.4746802e0 -3.4746802e0
-1.3983063e1 1.272133e-4 -3.4746802e0 -3.4746802e0
-1.3474594e1 1.568515e-4 -3.4746802e0 -3.4746802e0
-1.2966125e1 1.91897e-4 -3.4746802e0 -3.4746802e0
-1.2457655e1 2.329617e-4 -3.4746802e0 -3.4746802e0
-1.1949187e1 2.806282e-4 -3.4746802e0 -3.4746802e0
-1.1440718e1 3.354341e-4 -3.4746802e0 -3.4746802e0
-1.093225e1 3.978465e-4 -3.4746802e0 -3.4746802e0
-1.0423781e1 4.682266e-4 -3.4746802e0 -3.4746802e0
-9.91531e0 5.467967e-4 -3.4746802e0 -3.4746802e0
-9.406842e0 6.336174e-4 -3.4746802e0 -3.4746802e0
-8.898373e0 7.285587e-4 -3.4746802e0 -3.4746802e0
-8.389905e0 8.312431e-4 -3.4746802e0 -3.4746802e0
-7.881436e0 9.410696e-4 -3.4746802e0 -3.4746802e0
-7.372966e0 1.057158e-3 -3.4746802e0 -3.4746802e0
-6.864497e0 1.178436e-3 -3.4746802e0 -3.4746802e0
-6.356029e0 1.303453e-3 -3.4746802e0 -3.4746802e0
-5.84756e0 1.430615e-3 -3.4746802e0 -3.4746802e0
-5.339091e0 1.558028e-3 -3.4746802e0 -3.4746802e0
-4.830621e0 1.683696e-3 -3.4746802e0 -3.4746802e0
-4.322153e0 1.805429e-3 -3.4746802e0 -3.4746802e0
-3.813684e0 1.921013e-3 -3.4746802e0 -3.4746802e0
-3.305214e0 2.028215e-3 -3.4746802e0 -3.4746802e0
-2.796745e0 2.124834e-3 -3.4746802e0 -3.4746802e0
-2.288277e0 2.208865e-3 -3.4746802e0 -3.4746802e0
-1.779808e0 2.278462e-3 -3.4746802e0 -3.4746802e0
-1.27134e0 2.33211e-3 -3.4746802e0 -3.4746802e0
-7.6287e-1 2.368571e-3 -3.4746802e0 -3.4746802e0
-2.544e-1 2.387001e-3 -3.4746802e0 -3.4746802e0
2.54068e-1 2.38703e-3 -3.4746802e0 -3.4746802e0
7.62537e-1 2.368571e-3 -3.4746802e0 -3.4746802e0
1.271005e0 2.33214e-3 -3.4746802e0 -3.4746802e0
1.779475e0 2.278522e-3 -3.4746802e0 -3.4746802e0
2.287944e0 2.20891e-3 -3.4746802e0 -3.4746802e0
2.796413e0 2.124887e-3 -3.4746802e0 -3.4746802e0
3.304881e0 2.028276e-3 -3.4746802e0 -3.4746802e0
3.81335e0 1.921088e-3 -3.4746802e0 -3.4746802e0
4.32182e0 1.805524e-3 -3.4746802e0 -3.4746802e0
4.830289e0 1.683769e-3 -3.4746802e0 -3.4746802e0
5.338757e0 1.558112e-3 -3.4746802e0 -3.4746802e0
5.847226e0 1.430699e-3 -3.4746802e0 -3.4746802e0
6.355695e0 1.303543e-3 -3.4746802e0 -3.4746802e0
6.864165e0 1.178517e-3 -3.4746802e0 -3.4746802e0
7.372633e0 1.057245e-3 -3.4746802e0 -3.4746802e0
7.881102e0 9.411523e-4 -3.4746802e0 -3.4746802e0
8.38957e0 8.313159e-4 -3.4746802e0 -3.4746802e0
8.89804e0 7.28622e-4 -3.4746802e0 -3.4746802e0
9.40651e0 6.336758e-4 -3.4746802e0 -3.4746802e0
9.914978e0 5.468486e-4 -3.4746802e0 -3.4746802e0
1.0423447e1 4.682686e-4 -3.4746802e0 -3.4746802e0
1.0931915e1 3.978873e-4 -3.4746802e0 -3.4746802e0
1.1440384e1 3.354718e-4 -3.4746802e0 -3.4746802e0
1.1948854e1 2.806577e-4 -3.4746802e0 -3.4746802e0
1.2457323e1 2.329886e-4 -3.4746802e0 -3.4746802e0
1.2965791e1 1.919205e-4 -3.4746802e0 -3.4746802e0
1.347426e1 1.568724e-4 -3.4746802e0 -3.4746802e0
1.3982729e1 1.272322e-4 -3.4746802e0 -3.4746802e0
1.4491199e1 1.023958e-4 -3.4746802e0 -3.4746802e0
1.4999667e1 8.177127e-5 -3.4746802e0 -3.4746802e0

-1.5e1 1.45226e-4 -3.3052002e0 -3.3052002e0
-1.4491531e1 1.818567e-4 -3.3052002e0 -3.3052002e0
-1.3983063e1 2.259697e-4 -3.3052002e0 -3.3052002e0
-1.3474594e1 2.786153e-4 -3.3052002e0 -3.3052002e0
-1.2966125e1 3.40867e-4 -3.3052002e0 -3.3052002e0
-1.2457655e1 4.138107e-4 -3.3052002e0 -3.3052002e0
-1.1949187e1 4.984802e-4 -3.3052002e0 -3.3052002e0
-1.1440718e1 5.958281e-4 -3.3052002e0 -3.3052002e0
-1.093225e1 7.066933e-4 -3.3052002e0 -3.3052002e0
-1.0423781e1 8.31708e-4 -3.3052002e0 -3.3052002e0
-9.91531e0 9.712689e-4 -3.3052002e0 -3.3052002e0
-9.406842e0 1.12547e-3 -3.3052002e0 -3.3052002e0
-8.898373e0 1.294101e-3 -3.3052002e0 -3.3052002e0
-8.389905e0 1.476506e-3 -3.3052002e0 -3.3052002e0
-7.881436e0 1.671579e-3 -3.3052002e0 -3.3052002e0
-7.372966e0 1.877856e-3 -3.3052002e0 -3.3052002e0
-6.864497e0 2.093262e-3 -3.3052002e0 -3.3052002e0
-6.356029e0 2.315334e-3 -3.3052002e0 -3.3052002e0
-5.84756e0 2.541188e-3 -3.3052002e0 -3.3052002e0
-5.339091e0 2.767538e-3 -3.3052002e0 -3.3052002e0
-4.830621e0 2.99075e-3 -3.3052002e0 -3.3052002e0
-4.322153e0 3.206975e-3 -3.3052002e0 -3.3052002e0
-3.813684e0 3.412247e-3 -3.3052002e0 -3.3052002e0
-3.305214e0 3.602702e-3 -3.3052002e0 -3.3052002e0
-2.796745e0 3.774341e-3 -3.3052002e0 -3.3052002e0
-2.288277e0 3.923613e-3 -3.3052002e0 -3.3052002e0
-1.779808e0 4.04723e-3 -3.3052002e0 -3.3052002e0
-1.27134e0 4.142499e-3 -3.3052002e0 -3.3052002e0
-7.6287e-1 4.20729e-3 -3.3052002e0 -3.3052002e0
-2.544e-1 4.24003e-3 -3.3052002e0 -3.3052002e0
2.54068e-1 4.240121e-3 -3.3052002e0 -3.3052002e0
7.62537e-1 4.20729e-3 -3.3052002e0 -3.3052002e0
1.271005e0 4.142542e-3 -3.3052002e0 -3.3052002e0
1.779475e0 4.047292e-3 -3.3052002e0 -3.3052002e0
2.287944e0 3.923657e-3 -3.3052002e0 -3.3052002e0
2.796413e0 3.774472e-3 -3.3052002e0 -3.3052002e0
3.304881e0 3.60283e-3 -3.3052002e0 -3.3052002e0
3.81335e0 3.412424e-3 -3.3052002e0 -3.3052002e0
4.32182e0 3.20714e-3 -3.3052002e0 -3.3052002e0
4.830289e0 2.990872e-3 -3.3052002e0 -3.3052002e0
5.338757e0 2.767683e-3 -3.3052002e0 -3.3052002e0
5.847226e0 2.541356e-3 -3.3052002e0 -3.3052002e0
6.355695e0 2.315479e-3 -3.3052002e0 -3.3052002e0
6.864165e0 2.093379e-3 -3.3052002e0 -3.3052002e0
7.372633e0 1.877985e-3 -3.3052002e0 -3.3052002e0
7.881102e0 1.671738e-3 -3.3052002e0 -3.3052002e0
8.38957e0 1.476639e-3 -3.3052002e0 -3.3052002e0
8.89804e0 1.29423e-3 -3.3052002e0 -3.3052002e0
9.40651e0 1.125569e-3 -3.3052002e0 -3.3052002e0
9.914978e0 9.713625e-4 -3.3052002e0 -3.3052002e0
1.0423447e1 8.317812e-4 -3.3052002e0 -3.3052002e0
1.0931915e1 7.067667e-4 -3.3052002e0 -3.3052002e0
1.1440384e1 5.958913e-4 -3.3052002e0 -3.3052002e0
1.1948854e1 4.985323e-4 -3.3052002e0 -3.3052002e0
1.2457323e1 4.138571e-4 -3.3052002e0 -3.3052002e0
1.2965791e1 3.409099e-4 -3.3052002e0 -3.3052002e0
1.347426e1 2.786514e-4 -3.3052002e0 -3.3052002e0
1.3982729e1 2.260017e-4 -3.3052002e0 -3.3052002e0
1.4491199e1 1.818861e-4 -3.3052002e0 -3.3052002e0
1.4999667e1 1.452467e-4 -3.3052002e0 -3.3052002e0

-1.5e1 2.506578e-4 -3.1357202e0 -3.1357202e0
-1.4491531e1 3.13888e-4 -3.1357202e0 -3.1357202e0
-1.3983063e1 3.90027e-4 -3.1357202e0 -3.1357202e0
-1.3474594e1 4.808842e-4 -3.1357202e0 -3.1357202e0
-1.2966125e1 5.883429e-4 -3.1357202e0 -3.1357202e0
-1.2457655e1 7.142383e-4 -3.1357202e0 -3.1357202e0
-1.1949187e1 8.603653e-4 -3.1357202e0 -3.1357202e0
-1.1440718e1 1.02837e-3 -3.1357202e0 -3.1357202e0
-1.093225e1 1.219716e-3 -3.1357202e0 -3.1357202e0
-1.0423781e1 1.43549e-3 -3.1357202e0 -3.1357202e0
-9.91531e0 1.67638e-3 -3.1357202e0 -3.1357202e0
-9.406842e0 1.942575e-3 -3.1357202e0 -3.1357202e0
-8.898373e0 2.233606e-3 -3.1357202e0 -3.1357202e0
-8.389905e0 2.548462e-3 -3.1357202e0 -3.1357202e0
-7.881436e0 2.885193e-3 -3.1357202e0 -3.1357202e0
-7.372966e0 3.241182e-3 -3.1357202e0 -3.1357202e0
-6.864497e0 3.612947e-3 -3.1357202e0 -3.1357202e0
-6.356029e0 3.996281e-3 -3.1357202e0 -3.1357202e0
-5.84756e0 4.38613e-3 -3.1357202e0 -3.1357202e0
-5.339091e0 4.776738e-3 -3.1357202e0 -3.1357202e0
-4.830621e0 5.161975e-3 -3.1357202e0 -3.1357202e0
-4.322153e0 5.535226e-3 -3.1357202e0 -3.1357202e0
-3.813684e0 5.889594e-3 -3.1357202e0 -3.1357202e0
-3.305214e0 6.218169e-3 -3.1357202e0 -3.1357202e0
-2.796745e0 6.514418e-3 -3.1357202e0 -3.1357202e0
-2.288277e0 6.772052e-3 -3.1357202e0 -3.1357202e0
-1.779808e0 6.985538e-3 -3.1357202e0 -3.1357202e0
-1.27134e0 7.150026e-3 -3.1357202e0 -3.1357202e0
-7.6287e-1 7.261809e-3 -3.1357202e0 -3.1357202e0
-2.544e-1 7.318298e-3 -3.1357202e0 -3.1357202e0
2.54068e-1 7.318298e-3 -3.1357202e0 -3.1357202e0
7.62537e-1 7.261809e-3 -3.1357202e0 -3.1357202e0
1.271005e0 7.150075e-3 -3.1357202e0 -3.1357202e0
1.779475e0 6.985646e-3 -3.1357202e0 -3.1357202e0
2.287944e0 6.772256e-3 -3.1357202e0 -3.1357202e0
2.796413e0 6.514594e-3 -3.1357202e0 -3.1357202e0
3.304881e0 6.21848e-3 -3.1357202e0 -3.1357202e0
3.81335e0 5.889883e-3 -3.1357202e0 -3.1357202e0
4.32182e0 5.535458e-3 -3.1357202e0 -3.1357202e0
4.830289e0 5.162268e-3 -3.1357202e0 -3.1357202e0
5.338757e0 4.777043e-3 -3.1357202e0 -3.1357202e0
5.847226e0 4.386354e-3 -3.1357202e0 -3.1357202e0
6.355695e0 3.996532e-3 -3.1357202e0 -3.1357202e0
6.864165e0 3.613217e-3 -3.1357202e0 -3.1357202e0
7.372633e0 3.241406e-3 -3.1357202e0 -3.1357202e0
7.881102e0 2.885405e-3 -3.1357202e0 -3.1357202e0
8.38957e0 2.548645e-3 -3.1357202e0 -3.1357202e0
8.89804e0 2.233818e-3 -3.1357202e0 -3.1357202e0
9.40651e0 1.942743e-3 -3.1357202e0 -3.1357202e0
9.914978e0 1.676537e-3 -3.1357202e0 -3.1357202e0
1.0423447e1 1.43564e-3 -3.1357202e0 -3.1357202e0
1.0931915e1 1.219862e-3 -3.1357202e0 -3.1357202e0
1.1440384e1 1.028487e-3 -3.1357202e0 -3.1357202e0
1.1948854e1 8.604662e-4 -3.1357202e0 -3.1357202e0
1.2457323e1 7.143256e-4 -3.1357202e0 -3.1357202e0
1.2965791e1 5.88413e-4 -3.1357202e0 -3.1357202e0
1.347426e1 4.809502e-4 -3.1357202e0 -3.1357202e0
1.3982729e1 3.900783e-4 -3.1357202e0 -3.1357202e0
1.4491199e1 3.139313e-4 -3.1357202e0 -3.1357202e0
1.4999667e1 2.506985e-4 -3.1357202e0 -3.1357202e0

-1.5e1 4.203876e-4 -2.9662402e0 -2.9662402e0
-1.4491531e1 5.26426e-4 -2.9662402e0 -2.9662402e0
-1.3983063e1 6.541226e-4 -2.9662402e0 -2.9662402e0
-1.3474594e1 8.065112e-4 -2.9662402e0 -2.9662402e0
-1.2966125e1 9.867145e-4 -2.9662402e0 -2.9662402e0
-1.2457655e1 1.19783e-3 -2.9662402e0 -2.9662402e0
-1.1949187e1 1.442946e-3 -2.9662402e0 -2.9662402e0
-1.1440718e1 1.724728e-3 -2.9662402e0 -2.9662402e0
-1.093225e1 2.045634e-3 -2.9662402e0 -2.9662402e0
-1.0423781e1 2.407535e-3 -2.9662402e0 -2.9662402e0
-9.91531e0 2.811519e-3 -2.9662402e0 -2.9662402e0
-9.406842e0 3.257951e-3 -2.9662402e0 -2.9662402e0
-8.898373e0 3.746097e-3 -2.9662402e0 -2.9662402e0
-8.389905e0 4.274062e-3 -2.9662402e0 -2.9662402e0
-7.881436e0 4.838878e-3 -2.9662402e0 -2.9662402e0
-7.372966e0 5.435852e-3 -2.9662402e0 -2.9662402e0
-6.864497e0 6.05942e-3 -2.9662402e0 -2.9662402e0
-6.356029e0 6.702283e-3 -2.9662402e0 -2.9662402e0
-5.84756e0 7.356107e-3 -2.9662402e0 -2.9662402e0
-5.339091e0 8.011313e-3 -2.9662402e0 -2.9662402e0
-4.830621e0 8.657388e-3 -2.9662402e0 -2.9662402e0
-4.322153e0 9.283347e-3 -2.9662402e0 -2.9662402e0
-3.813684e0 9.877686e-3 -2.9662402e0 -2.9662402e0
-3.305214e0 1.042856e-2 -2.9662402e0 -2.9662402e0
-2.796745e0 1.092534e-2 -2.9662402e0 -2.9662402e0
-2.288277e0 1.135754e-2 -2.9662402e0 -2.9662402e0
-1.779808e0 1.171545e-2 -2.9662402e0 -2.9662402e0
-1.27134e0 1.199109e-2 -2.9662402e0 -2.9662402e0
-7.6287e-1 1.217882e-2 -2.9662402e0 -2.9662402e0
-2.544e-1 1.227368e-2 -2.9662402e0 -2.9662402e0
2.54068e-1 1.227368e-2 -2.9662402e0 -2.9662402e0
7.62537e-1 1.217903e-2 -2.9662402e0 -2.9662402e0
1.271005e0 1.199132e-2 -2.9662402e0 -2.9662402e0
1.779475e0 1.171559e-2 -2.9662402e0 -2.9662402e0
2.287944e0 1.13577e-2 -2.9662402e0 -2.9662402e0
2.796413e0 1.092569e-2 -2.9662402e0 -2.9662402e0
3.304881e0 1.042892e-2 -2.9662402e0 -2.9662402e0
3.81335e0 9.878012e-3 -2.9662402e0 -2.9662402e0
4.32182e0 9.283757e-3 -2.9662402e0 -2.9662402e0
4.830289e0 8.6578e-3 -2.9662402e0 -2.9662402e0
5.338757e0 8.011673e-3 -2.9662402e0 -2.9662402e0
5.847226e0 7.35653e-3 -2.9662402e0 -2.9662402e0
6.355695e0 6.702643e-3 -2.9662402e0 -2.9662402e0
6.864165e0 6.059813e-3 -2.9662402e0 -2.9662402e0
7.372633e0 5.436275e-3 -2.9662402e0 -2.9662402e0
7.881102e0 4.839258e-3 -2.9662402e0 -2.9662402e0
8.38957e0 4.27443e-3 -2.9662402e0 -2.9662402e0
8.89804e0 3.746454e-3 -2.9662402e0 -2.9662402e0
9.40651e0 3.258246e-3 -2.9662402e0 -2.9662402e0
9.914978e0 2.811795e-3 -2.9662402e0 -2.9662402e0
1.0423447e1 2.407782e-3 -2.9662402e0 -2.9662402e0
1.0931915e1 2.045862e-3 -2.9662402e0 -2.9662402e0
1.1440384e1 1.724916e-3 -2.9662402e0 -2.9662402e0
1.1948854e1 1.443117e-3 -2.9662402e0 -2.9662402e0
1.2457323e1 1.197986e-3 -2.9662402e0 -2.9662402e0
1.2965791e1 9.868544e-4 -2.9662402e0 -2.9662402e0
1.347426e1 8.066264e-4 -2.9662402e0 -2.9662402e0
1.3982729e1 6.542107e-4 -2.9662402e0 -2.9662402e0
1.4491199e1 5.265057e-4 -2.9662402e0 -2.9662402e0
1.4999667e1 4.204529e-4 -2.9662402e0 -2.9662402e0

-1.5e1 6.850848e-4 -2.7967603e0 -2.7967603e0
-1.4491531e1 8.578896e-4 -2.7967603e0 -2.7967603e0
-1.3983063e1 1.06596e-3 -2.7967603e0 -2.7967603e0
-1.3474594e1 1.314308e-3 -2.7967603e0 -2.7967603e0
-1.2966125e1 1.607983e-3 -2.7967603e0 -2.7967603e0
-1.2457655e1 1.952037e-3 -2.7967603e0 -2.7967603e0
-1.1949187e1 2.351479e-3 -2.7967603e0 -2.7967603e0
-1.1440718e1 2.810689e-3 -2.7967603e0 -2.7967603e0
-1.093225e1 3.333704e-3 -2.7967603e0 -2.7967603e0
-1.0423781e1 3.923424e-3 -2.7967603e0 -2.7967603e0
-9.91531e0 4.581775e-3 -2.7967603e0 -2.7967603e0
-9.406842e0 5.309256e-3 -2.7967603e0 -2.7967603e0
-8.898373e0 6.10478e-3 -2.7967603e0 -2.7967603e0
-8.389905e0 6.965208e-3 -2.7967603e0 -2.7967603e0
-7.881436e0 7.885541e-3 -2.7967603e0 -2.7967603e0
-7.372966e0 8.858495e-3 -2.7967603e0 -2.7967603e0
-6.864497e0 9.874655e-3 -2.7967603e0 -2.7967603e0
-6.356029e0 1.0922e-2 -2.7967603e0 -2.7967603e0
-5.84756e0 1.198738e-2 -2.7967603e0 -2.7967603e0
-5.339091e0 1.305525e-2 -2.7967603e0 -2.7967603e0
-4.830621e0 1.410814e-2 -2.7967603e0 -2.7967603e0
-4.322153e0 1.51282e-2 -2.7967603e0 -2.7967603e0
-3.813684e0 1.609665e-2 -2.7967603e0 -2.7967603e0
-3.305214e0 1.699504e-2 -2.7967603e0 -2.7967603e0
-2.796745e0 1.780467e-2 -2.7967603e0 -2.7967603e0
-2.288277e0 1.850868e-2 -2.7967603e0 -2.7967603e0
-1.779808e0 1.909184e-2 -2.7967603e0 -2.7967603e0
-1.27134e0 1.954143e-2 -2.7967603e0 -2.7967603e0
-7.6287e-1 1.9847e-2 -2.7967603e0 -2.7967603e0
-2.544e-1 2.000142e-2 -2.7967603e0 -2.7967603e0
2.54068e-1 2.000188e-2 -2.7967603e0 -2.7967603e0
7.62537e-1 1.9847e-2 -2.7967603e0 -2.7967603e0
1.271005e0 1.954156e-2 -2.7967603e0 -2.7967603e0
1.779475e0 1.909225e-2 -2.7967603e0 -2.7967603e0
2.287944e0 1.850893e-2 -2.7967603e0 -2.7967603e0
2.796413e0 1.78052e-2 -2.7967603e0 -2.7967603e0
3.304881e0 1.699551e-2 -2.7967603e0 -2.7967603e0
3.81335e0 1.609735e-2 -2.7967603e0 -2.7967603e0
4.32182e0 1.512895e-2 -2.7967603e0 -2.7967603e0
4.830289e0 1.410869e-2 -2.7967603e0 -2.7967603e0
5.338757e0 1.305598e-2 -2.7967603e0 -2.7967603e0
5.847226e0 1.198813e-2 -2.7967603e0 -2.7967603e0
6.355695e0 1.092271e-2 -2.7967603e0 -2.7967603e0
6.864165e0 9.875273e-3 -2.7967603e0 -2.7967603e0
7.372633e0 8.859157e-3 -2.7967603e0 -2.7967603e0
7.881102e0 7.886223e-3 -2.7967603e0 -2.7967603e0
8.38957e0 6.965836e-3 -2.7967603e0 -2.7967603e0
8.89804e0 6.10536e-3 -2.7967603e0 -2.7967603e0
9.40651e0 5.309764e-3 -2.7967603e0 -2.7967603e0
9.914978e0 4.582156e-3 -2.7967603e0 -2.7967603e0
1.0423447e1 3.923761e-3 -2.7967603e0 -2.7967603e0
1.0931915e1 3.334004e-3 -2.7967603e0 -2.7967603e0
1.1440384e1 2.811006e-3 -2.7967603e0 -2.7967603e0
1.1948854e1 2.351729e-3 -2.7967603e0 -2.7967603e0
1.2457323e1 1.952281e-3 -2.7967603e0 -2.7967603e0
1.2965791e1 1.608168e-3 -2.7967603e0 -2.7967603e0
1.347426e1 1.31449e-3 -2.7967603e0 -2.7967603e0
1.3982729e1 1.066107e-3 -2.7967603e0 -2.7967603e0
1.4491199e1 8.580235e-4 -2.7967603e0 -2.7967603e0
1.4999667e1 6.851904e-4 -2.7967603e0 -2.7967603e0

-1.5e1 1.084824e-3 -2.6272803e0 -2.6272803e0
-1.4491531e1 1.358449e-3 -2.6272803e0 -2.6272803e0
-1.3983063e1 1.687975e-3 -2.6272803e0 -2.6272803e0
-1.3474594e1 2.081189e-3 -2.6272803e0 -2.6272803e0
-1.2966125e1 2.546236e-3 -2.6272803e0 -2.6272803e0
-1.2457655e1 3.091068e-3 -2.6272803e0 -2.6272803e0
-1.1949187e1 3.723528e-3 -2.6272803e0 -2.6272803e0
-1.1440718e1 4.450694e-3 -2.6272803e0 -2.6272803e0
-1.093225e1 5.278836e-3 -2.6272803e0 -2.6272803e0
-1.0423781e1 6.212666e-3 -2.6272803e0 -2.6272803e0
-9.91531e0 7.25534e-3 -2.6272803e0 -2.6272803e0
-9.406842e0 8.407312e-3 -2.6272803e0 -2.6272803e0
-8.898373e0 9.667003e-3 -2.6272803e0 -2.6272803e0
-8.389905e0 1.102931e-2 -2.6272803e0 -2.6272803e0
-7.881436e0 1.248643e-2 -2.6272803e0 -2.6272803e0
-7.372966e0 1.402716e-2 -2.6272803e0 -2.6272803e0
-6.864497e0 1.563644e-2 -2.6272803e0 -2.6272803e0
-6.356029e0 1.729533e-2 -2.6272803e0 -2.6272803e0
-5.84756e0 1.898239e-2 -2.6272803e0 -2.6272803e0
-5.339091e0 2.067296e-2 -2.6272803e0 -2.6272803e0
-4.830621e0 2.234047e-2 -2.6272803e0 -2.6272803e0
-4.322153e0 2.395541e-2 -2.6272803e0 -2.6272803e0
-3.813684e0 2.548927e-2 -2.6272803e0 -2.6272803e0
-3.305214e0 2.691135e-2 -2.6272803e0 -2.6272803e0
-2.796745e0 2.819374e-2 -2.6272803e0 -2.6272803e0
-2.288277e0 2.930855e-2 -2.6272803e0 -2.6272803e0
-1.779808e0 3.02324e-2 -2.6272803e0 -2.6272803e0
-1.27134e0 3.094388e-2 -2.6272803e0 -2.6272803e0
-7.6287e-1 3.142801e-2 -2.6272803e0 -2.6272803e0
-2.544e-1 3.167253e-2 -2.6272803e0 -2.6272803e0
2.54068e-1 3.167253e-2 -2.6272803e0 -2.6272803e0
7.62537e-1 3.142801e-2 -2.6272803e0 -2.6272803e0
1.271005e0 3.09445e-2 -2.6272803e0 -2.6272803e0
1.779475e0 3.023267e-2 -2.6272803e0 -2.6272803e0
2.287944e0 2.930943e-2 -2.6272803e0 -2.6272803e0
2.796413e0 2.819421e-2 -2.6272803e0 -2.6272803e0
3.304881e0 2.691245e-2 -2.6272803e0 -2.6272803e0
3.81335e0 2.549022e-2 -2.6272803e0 -2.6272803e0
4.32182e0 2.395656e-2 -2.6272803e0 -2.6272803e0
4.830289e0 2.234163e-2 -2.6272803e0 -2.6272803e0
5.338757e0 2.067422e-2 -2.6272803e0 -2.6272803e0
5.847226e0 1.898335e-2 -2.6272803e0 -2.6272803e0
6.355695e0 1.72965e-2 -2.6272803e0 -2.6272803e0
6.864165e0 1.563739e-2 -2.6272803e0 -2.6272803e0
7.372633e0 1.402826e-2 -2.6272803e0 -2.6272803e0
7.881102e0 1.24874e-2 -2.6272803e0 -2.6272803e0
8.38957e0 1.103009e-2 -2.6272803e0 -2.6272803e0
8.89804e0 9.667737e-3 -2.6272803e0 -2.6272803e0
9.40651e0 8.408073e-3 -2.6272803e0 -2.6272803e0
9.914978e0 7.255974e-3 -2.6272803e0 -2.6272803e0
1.0423447e1 6.213351e-3 -2.6272803e0 -2.6272803e0
1.0931915e1 5.279472e-3 -2.6272803e0 -2.6272803e0
1.1440384e1 4.451245e-3 -2.6272803e0 -2.6272803e0
1.1948854e1 3.723987e-3 -2.6272803e0 -2.6272803e0
1.2457323e1 3.091466e-3 -2.6272803e0 -2.6272803e0
1.2965791e1 2.546547e-3 -2.6272803e0 -2.6272803e0
1.347426e1 2.081491e-3 -2.6272803e0 -2.6272803e0
1.3982729e1 1.688188e-3 -2.6272803e0 -2.6272803e0
1.4491199e1 1.358638e-3 -2.6272803e0 -2.6272803e0
1.4999667e1 1.084987e-3 -2.6272803e0 -2.6272803e0

-1.5e1 1.66918e-3 -2.4578003e0 -2.4578003e0
-1.4491531e1 2.090181e-3 -2.4578003e0 -2.4578003e0
-1.3983063e1 2.597209e-3 -2.4578003e0 -2.4578003e0
-1.3474594e1 3.202249e-3 -2.4578003e0 -2.4578003e0
-1.2966125e1 3.917802e-3 -2.4578003e0 -2.4578003e0
-1.2457655e1 4.756136e-3 -2.4578003e0 -2.4578003e0
-1.1949187e1 5.729259e-3 -2.4578003e0 -2.4578003e0
-1.1440718e1 6.848116e-3 -2.4578003e0 -2.4578003e0
-1.093225e1 8.122334e-3 -2.4578003e0 -2.4578003e0
-1.0423781e1 9.559212e-3 -2.4578003e0 -2.4578003e0
-9.91531e0 1.116322e-2 -2.4578003e0 -2.4578003e0
-9.406842e0 1.293591e-2 -2.4578003e0 -2.4578003e0
-8.898373e0 1.487408e-2 -2.4578003e0 -2.4578003e0
-8.389905e0 1.697018e-2 -2.4578003e0 -2.4578003e0
-7.881436e0 1.921277e-2 -2.4578003e0 -2.4578003e0
-7.372966e0 2.15833e-2 -2.4578003e0 -2.4578003e0
-6.864497e0 2.405939e-2 -2.4578003e0 -2.4578003e0
-6.356029e0 2.661165e-2 -2.4578003e0 -2.4578003e0
-5.84756e0 2.920766e-2 -2.4578003e0 -2.4578003e0
-5.339091e0 3.18086e-2 -2.4578003e0 -2.4578003e0
-4.830621e0 3.437448e-2 -2.4578003e0 -2.4578003e0
-4.322153e0 3.685913e-2 -2.4578003e0 -2.4578003e0
-3.813684e0 3.92193e-2 -2.4578003e0 -2.4578003e0
-3.305214e0 4.140749e-2 -2.4578003e0 -2.4578003e0
-2.796745e0 4.33807e-2 -2.4578003e0 -2.4578003e0
-2.288277e0 4.509583e-2 -2.4578003e0 -2.4578003e0
-1.779808e0 4.651743e-2 -2.4578003e0 -2.4578003e0
-1.27134e0 4.761237e-2 -2.4578003e0 -2.4578003e0
-7.6287e-1 4.835718e-2 -2.4578003e0 -2.4578003e0
-2.544e-1 4.873334e-2 -2.4578003e0 -2.4578003e0
2.54068e-1 4.873334e-2 -2.4578003e0 -2.4578003e0
7.62537e-1 4.835718e-2 -2.4578003e0 -2.4578003e0
1.271005e0 4.761342e-2 -2.4578003e0 -2.4578003e0
1.779475e0 4.651782e-2 -2.4578003e0 -2.4578003e0
2.287944e0 4.509706e-2 -2.4578003e0 -2.4578003e0
2.796413e0 4.33815e-2 -2.4578003e0 -2.4578003e0
3.304881e0 4.140903e-2 -2.4578003e0 -2.4578003e0
3.81335e0 3.922084e-2 -2.4578003e0 -2.4578003e0
4.32182e0 3.686098e-2 -2.4578003e0 -2.4578003e0
4.830289e0 3.437625e-2 -2.4578003e0 -2.4578003e0
5.338757e0 3.181058e-2 -2.4578003e0 -2.4578003e0
5.847226e0 2.920886e-2 -2.4578003e0 -2.4578003e0
6.355695e0 2.661328e-2 -2.4578003e0 -2.4578003e0
6.864165e0 2.406062e-2 -2.4578003e0 -2.4578003e0
7.372633e0 2.158488e-2 -2.4578003e0 -2.4578003e0
7.881102e0 1.921394e-2 -2.4578003e0 -2.4578003e0
8.38957e0 1.697153e-2 -2.4578003e0 -2.4578003e0
8.89804e0 1.487514e-2 -2.4578003e0 -2.4578003e0
9.40651e0 1.293704e-2 -2.4578003e0 -2.4578003e0
9.914978e0 1.116432e-2 -2.4578003e0 -2.4578003e0
1.0423447e1 9.560254e-3 -2.4578003e0 -2.4578003e0
1.0931915e1 8.123355e-3 -2.4578003e0 -2.4578003e0
1.1440384e1 6.848972e-3 -2.4578003e0 -2.4578003e0
1.1948854e1 5.729935e-3 -2.4578003e0 -2.4578003e0
1.2457323e1 4.756717e-3 -2.4578003e0 -2.4578003e0
1.2965791e1 3.918262e-3 -2.4578003e0 -2.4578003e0
1.347426e1 3.202686e-3 -2.4578003e0 -2.4578003e0
1.3982729e1 2.597552e-3 -2.4578003e0 -2.4578003e0
1.4491199e1 2.090485e-3 -2.4578003e0 -2.4578003e0
1.4999667e1 1.66943e-3 -2.4578003e0 -2.4578003e0

-1.5e1 2.49553e-3 -2.2883203e0 -2.2883203e0
-1.4491531e1 3.125023e-3 -2.2883203e0 -2.2883203e0
-1.3983063e1 3.883028e-3 -2.2883203e0 -2.2883203e0
-1.3474594e1 4.787688e-3 -2.2883203e0 -2.2883203e0
-1.2966125e1 5.857419e-3 -2.2883203e0 -2.2883203e0
-1.2457655e1 7.110854e-3 -2.2883203e0 -2.2883203e0
-1.1949187e1 8.565805e-3 -2.2883203e0 -2.2883203e0
-1.1440718e1 1.023845e-2 -2.2883203e0 -2.2883203e0
-1.093225e1 1.214362e-2 -2.2883203e0 -2.2883203e0
-1.0423781e1 1.429185e-2 -2.2883203e0 -2.2883203e0
-9.91531e0 1.668997e-2 -2.2883203e0 -2.2883203e0
-9.406842e0 1.933994e-2 -2.2883203e0 -2.2883203e0
-8.898373e0 2.223772e-2 -2.2883203e0 -2.2883203e0
-8.389905e0 2.537251e-2 -2.2883203e0 -2.2883203e0
-7.881436e0 2.87249e-2 -2.2883203e0 -2.2883203e0
-7.372966e0 3.226915e-2 -2.2883203e0 -2.2883203e0
-6.864497e0 3.597014e-2 -2.2883203e0 -2.2883203e0
-6.356029e0 3.978629e-2 -2.2883203e0 -2.2883203e0
-5.84756e0 4.366747e-2 -2.2883203e0 -2.2883203e0
-5.339091e0 4.755707e-2 -2.2883203e0 -2.2883203e0
-4.830621e0 5.139267e-2 -2.2883203e0 -2.2883203e0
-4.322153e0 5.510838e-2 -2.2883203e0 -2.2883203e0
-3.813684e0 5.863663e-2 -2.2883203e0 -2.2883203e0
-3.305214e0 6.19085e-2 -2.2883203e0 -2.2883203e0
-2.796745e0 6.485751e-2 -2.2883203e0 -2.2883203e0
-2.288277e0 6.74228e-2 -2.2883203e0 -2.2883203e0
-1.779808e0 6.95467e-2 -2.2883203e0 -2.2883203e0
-1.27134e0 7.118445e-2 -2.2883203e0 -2.2883203e0
-7.6287e-1 7.229755e-2 -2.2883203e0 -2.2883203e0
-2.544e-1 7.286131e-2 -2.2883203e0 -2.2883203e0
2.54068e-1 7.286131e-2 -2.2883203e0 -2.2883203e0
7.62537e-1 7.229874e-2 -2.2883203e0 -2.2883203e0
1.271005e0 7.118521e-2 -2.2883203e0 -2.2883203e0
1.779475e0 6.9548e-2 -2.2883203e0 -2.2883203e0
2.287944e0 6.742351e-2 -2.2883203e0 -2.2883203e0
2.796413e0 6.485979e-2 -2.2883203e0 -2.2883203e0
3.304881e0 6.191032e-2 -2.2883203e0 -2.2883203e0
3.81335e0 5.86388e-2 -2.2883203e0 -2.2883203e0
4.32182e0 5.51112e-2 -2.2883203e0 -2.2883203e0
4.830289e0 5.13949e-2 -2.2883203e0 -2.2883203e0
5.338757e0 4.755951e-2 -2.2883203e0 -2.2883203e0
5.847226e0 4.36701e-2 -2.2883203e0 -2.2883203e0
6.355695e0 3.978943e-2 -2.2883203e0 -2.2883203e0
6.864165e0 3.597302e-2 -2.2883203e0 -2.2883203e0
7.372633e0 3.227115e-2 -2.2883203e0 -2.2883203e0
7.881102e0 2.872696e-2 -2.2883203e0 -2.2883203e0
8.38957e0 2.53745e-2 -2.2883203e0 -2.2883203e0
8.89804e0 2.223962e-2 -2.2883203e0 -2.2883203e0
9.40651e0 1.934174e-2 -2.2883203e0 -2.2883203e0
9.914978e0 1.66918e-2 -2.2883203e0 -2.2883203e0
1.0423447e1 1.429329e-2 -2.2883203e0 -2.2883203e0
1.0931915e1 1.214479e-2 -2.2883203e0 -2.2883203e0
1.1440384e1 1.023964e-2 -2.2883203e0 -2.2883203e0
1.1948854e1 8.566838e-3 -2.2883203e0 -2.2883203e0
1.2457323e1 7.111691e-3 -2.2883203e0 -2.2883203e0
1.2965791e1 5.858218e-3 -2.2883203e0 -2.2883203e0
1.347426e1 4.788336e-3 -2.2883203e0 -2.2883203e0
1.3982729e1 3.883627e-3 -2.2883203e0 -2.2883203e0
1.4491199e1 3.125488e-3 -2.2883203e0 -2.2883203e0
1.4999667e1 2.495914e-3 -2.2883203e0 -2.2883203e0

-1.5e1 3.62546e-3 -2.1188403e0 -2.1188403e0
-1.4491531e1 4.53996e-3 -2.1188403e0 -2.1188403e0
-1.3983063e1 5.641193e-3 -2.1188403e0 -2.1188403e0
-1.3474594e1 6.955348e-3 -2.1188403e0 -2.1188403e0
-1.2966125e1 8.509393e-3 -2.1188403e0 -2.1188403e0
-1.2457655e1 1.033008e-2 -2.1188403e0 -2.1188403e0
-1.1949187e1 1.244376e-2 -2.1188403e0 -2.1188403e0
-1.1440718e1 1.487408e-2 -2.1188403e0 -2.1188403e0
-1.093225e1 1.764151e-2 -2.1188403e0 -2.1188403e0
-1.0423781e1 2.076256e-2 -2.1188403e0 -2.1188403e0
-9.91531e0 2.424673e-2 -2.1188403e0 -2.1188403e0
-9.406842e0 2.809651e-2 -2.1188403e0 -2.1188403e0
-8.898373e0 3.230618e-2 -2.1188403e0 -2.1188403e0
-8.389905e0 3.685979e-2 -2.1188403e0 -2.1188403e0
-7.881436e0 4.17299e-2 -2.1188403e0 -2.1188403e0
-7.372966e0 4.687955e-2 -2.1188403e0 -2.1188403e0
-6.864497e0 5.225623e-2 -2.1188403e0 -2.1188403e0
-6.356029e0 5.780098e-2 -2.1188403e0 -2.1188403e0
-5.84756e0 6.343924e-2 -2.1188403e0 -2.1188403e0
-5.339091e0 6.908904e-2 -2.1188403e0 -2.1188403e0
-4.830621e0 7.466066e-2 -2.1188403e0 -2.1188403e0
-4.322153e0 8.005937e-2 -2.1188403e0 -2.1188403e0
-3.813684e0 8.518468e-2 -2.1188403e0 -2.1188403e0
-3.305214e0 8.993759e-2 -2.1188403e0 -2.1188403e0
-2.796745e0 9.422186e-2 -2.1188403e0 -2.1188403e0
-2.288277e0 9.794815e-2 -2.1188403e0 -2.1188403e0
-1.779808e0 1.0101e-1 -2.1188403e0 -2.1188403e0
-1.27134e0 1.0342e-1 -2.1188403e0 -2.1188403e0
-7.6287e-1 1.0501e-1 -2.1188403e0 -2.1188403e0
-2.544e-1 1.0582e-1 -2.1188403e0 -2.1188403e0
2.54068e-1 1.0582e-1 -2.1188403e0 -2.1188403e0
7.62537e-1 1.0501e-1 -2.1188403e0 -2.1188403e0
1.271005e0 1.0342e-1 -2.1188403e0 -2.1188403e0
1.779475e0 1.0101e-1 -2.1188403e0 -2.1188403e0
2.287944e0 9.795113e-2 -2.1188403e0 -2.1188403e0
2.796413e0 9.422473e-2 -2.1188403e0 -2.1188403e0
3.304881e0 8.994194e-2 -2.1188403e0 -2.1188403e0
3.81335e0 8.518893e-2 -2.1188403e0 -2.1188403e0
4.32182e0 8.006259e-2 -2.1188403e0 -2.1188403e0
4.830289e0 7.466531e-2 -2.1188403e0 -2.1188403e0
5.338757e0 6.909325e-2 -2.1188403e0 -2.1188403e0
5.847226e0 6.344225e-2 -2.1188403e0 -2.1188403e0
6.355695e0 5.780426e-2 -2.1188403e0 -2.1188403e0
6.864165e0 5.226009e-2 -2.1188403e0 -2.1188403e0
7.372633e0 4.688268e-2 -2.1188403e0 -2.1188403e0
7.881102e0 4.173329e-2 -2.1188403e0 -2.1188403e0
8.38957e0 3.686247e-2 -2.1188403e0 -2.1188403e0
8.89804e0 3.230911e-2 -2.1188403e0 -2.1188403e0
9.40651e0 2.809914e-2 -2.1188403e0 -2.1188403e0
9.914978e0 2.424892e-2 -2.1188403e0 -2.1188403e0
1.0423447e1 2.07647e-2 -2.1188403e0 -2.1188403e0
1.0931915e1 1.764363e-2 -2.1188403e0 -2.1188403e0
1.1440384e1 1.48758e-2 -2.1188403e0 -2.1188403e0
1.1948854e1 1.24452e-2 -2.1188403e0 -2.1188403e0
1.2457323e1 1.03315e-2 -2.1188403e0 -2.1188403e0
1.2965791e1 8.510593e-3 -2.1188403e0 -2.1188403e0
1.347426e1 6.95629e-3 -2.1188403e0 -2.1188403e0
1.3982729e1 5.641977e-3 -2.1188403e0 -2.1188403e0
1.4491199e1 4.540588e-3 -2.1188403e0 -2.1188403e0
1.4999667e1 3.62596e-3 -2.1188403e0 -2.1188403e0

-1.5e1 5.117749e-3 -1.9493604e0 -1.9493604e0
-1.4491531e1 6.408739e-3 -1.9493604e0 -1.9493604e0
-1.3983063e1 7.963127e-3 -1.9493604e0 -1.9493604e0
-1.3474594e1 9.818376e-3 -1.9493604e0 -1.9493604e0
-1.2966125e1 1.20119e-2 -1.9493604e0 -1.9493604e0
-1.2457655e1 1.458244e-2 -1.9493604e0 -1.9493604e0
-1.1949187e1 1.756612e-2 -1.9493604e0 -1.9493604e0
-1.1440718e1 2.099663e-2 -1.9493604e0 -1.9493604e0
-1.093225e1 2.490332e-2 -1.9493604e0 -1.9493604e0
-1.0423781e1 2.930882e-2 -1.9493604e0 -1.9493604e0
-9.91531e0 3.422675e-2 -1.9493604e0 -1.9493604e0
-9.406842e0 3.966144e-2 -1.9493604e0 -1.9493604e0
-8.898373e0 4.560413e-2 -1.9493604e0 -1.9493604e0
-8.389905e0 5.203264e-2 -1.9493604e0 -1.9493604e0
-7.881436e0 5.890765e-2 -1.9493604e0 -1.9493604e0
-7.372966e0 6.617584e-2 -1.9493604e0 -1.9493604e0
-6.864497e0 7.376602e-2 -1.9493604e0 -1.9493604e0
-6.356029e0 8.159218e-2 -1.9493604e0 -1.9493604e0
-5.84756e0 8.955159e-2 -1.9493604e0 -1.9493604e0
-5.339091e0 9.752765e-2 -1.9493604e0 -1.9493604e0
-4.830621e0 1.0542e-1 -1.9493604e0 -1.9493604e0
-4.322153e0 1.1302e-1 -1.9493604e0 -1.9493604e0
-3.813684e0 1.2022e-1 -1.9493604e0 -1.9493604e0
-3.305214e0 1.2692e-1 -1.9493604e0 -1.9493604e0
-2.796745e0 1.3303e-1 -1.9493604e0 -1.9493604e0
-2.288277e0 1.3823e-1 -1.9493604e0 -1.9493604e0
-1.779808e0 1.4262e-1 -1.9493604e0 -1.9493604e0
-1.27134e0 1.4592e-1 -1.9493604e0 -1.9493604e0
-7.6287e-1 1.4822e-1 -1.9493604e0 -1.9493604e0
-2.544e-1 1.4943e-1 -1.9493604e0 -1.9493604e0
2.54068e-1 1.4943e-1 -1.9493604e0 -1.9493604e0
7.62537e-1 1.4822e-1 -1.9493604e0 -1.9493604e0
1.271005e0 1.4592e-1 -1.9493604e0 -1.9493604e0
1.779475e0 1.4262e-1 -1.9493604e0 -1.9493604e0
2.287944e0 1.3823e-1 -1.9493604e0 -1.9493604e0
2.796413e0 1.3303e-1 -1.9493604e0 -1.9493604e0
3.304881e0 1.2692e-1 -1.9493604e0 -1.9493604e0
3.81335e0 1.2022e-1 -1.9493604e0 -1.9493604e0
4.32182e0 1.1302e-1 -1.9493604e0 -1.9493604e0
4.830289e0 1.0542e-1 -1.9493604e0 -1.9493604e0
5.338757e0 9.753265e-2 -1.9493604e0 -1.9493604e0
5.847226e0 8.955711e-2 -1.9493604e0 -1.9493604e0
6.355695e0 8.159863e-2 -1.9493604e0 -1.9493604e0
6.864165e0 7.377217e-2 -1.9493604e0 -1.9493604e0
7.372633e0 6.618008e-2 -1.9493604e0 -1.9493604e0
7.881102e0 5.891202e-2 -1.9493604e0 -1.9493604e0
8.38957e0 5.203658e-2 -1.9493604e0 -1.9493604e0
8.89804e0 4.56082e-2 -1.9493604e0 -1.9493604e0
9.40651e0 3.966588e-2 -1.9493604e0 -1.9493604e0
9.914978e0 3.423067e-2 -1.9493604e0 -1.9493604e0
1.0423447e1 2.931209e-2 -1.9493604e0 -1.9493604e0
1.0931915e1 2.490569e-2 -1.9493604e0 -1.9493604e0
1.1440384e1 2.09992e-2 -1.9493604e0 -1.9493604e0
1.1948854e1 1.756822e-2 -1.9493604e0 -1.9493604e0
1.2457323e1 1.458414e-2 -1.9493604e0 -1.9493604e0
1.2965791e1 1.201347e-2 -1.9493604e0 -1.9493604e0
1.347426e1 9.819682e-3 -1.9493604e0 -1.9493604e0
1.3982729e1 7.964348e-3 -1.9493604e0 -1.9493604e0
1.4491199e1 6.409615e-3 -1.9493604e0 -1.9493604e0
1.4999667e1 5.118481e-3 -1.9493604e0 -1.9493604e0

-1.5e1 7.019862e-3 -1.7798804e0 -1.7798804e0
-1.4491531e1 8.79045e-3 -1.7798804e0 -1.7798804e0
-1.3983063e1 1.092258e-2 -1.7798804e0 -1.7798804e0
-1.3474594e1 1.346724e-2 -1.7798804e0 -1.7798804e0
-1.2966125e1 1.64762e-2 -1.7798804e0 -1.7798804e0
-1.2457655e1 2.0002e-2 -1.7798804e0 -1.7798804e0
-1.1949187e1 2.409448e-2 -1.7798804e0 -1.7798804e0
-1.1440718e1 2.880049e-2 -1.7798804e0 -1.7798804e0
-1.093225e1 3.415889e-2 -1.7798804e0 -1.7798804e0
-1.0423781e1 4.02012e-2 -1.7798804e0 -1.7798804e0
-9.91531e0 4.694809e-2 -1.7798804e0 -1.7798804e0
-9.406842e0 5.44024e-2 -1.7798804e0 -1.7798804e0
-8.898373e0 6.255402e-2 -1.7798804e0 -1.7798804e0
-8.389905e0 7.137024e-2 -1.7798804e0 -1.7798804e0
-7.881436e0 8.080035e-2 -1.7798804e0 -1.7798804e0
-7.372966e0 9.076987e-2 -1.7798804e0 -1.7798804e0
-6.864497e0 1.0112e-1 -1.7798804e0 -1.7798804e0
-6.356029e0 1.1192e-1 -1.7798804e0 -1.7798804e0
-5.84756e0 1.2282e-1 -1.7798804e0 -1.7798804e0
-5.339091e0 1.3373e-1 -1.7798804e0 -1.7798804e0
-4.830621e0 1.4453e-1 -1.7798804e0 -1.7798804e0
-4.322153e0 1.5503e-1 -1.7798804e0 -1.7798804e0
-3.813684e0 1.6493e-1 -1.7798804e0 -1.7798804e0
-3.305214e0 1.7413e-1 -1.7798804e0 -1.7798804e0
-2.796745e0 1.8243e-1 -1.7798804e0 -1.7798804e0
-2.288277e0 1.8964e-1 -1.7798804e0 -1.7798804e0
-1.779808e0 1.9563e-1 -1.7798804e0 -1.7798804e0
-1.27134e0 2.0024e-1 -1.7798804e0 -1.7798804e0
-7.6287e-1 2.0334e-1 -1.7798804e0 -1.7798804e0
-2.544e-1 2.0494e-1 -1.7798804e0 -1.7798804e0
2.54068e-1 2.0494e-1 -1.7798804e0 -1.7798804e0
7.62537e-1 2.0334e-1 -1.7798804e0 -1.7798804e0
1.271005e0 2.0024e-1 -1.7798804e0 -1.7798804e0
1.779475e0 1.9563e-1 -1.7798804e0 -1.7798804e0
2.287944e0 1.8964e-1 -1.7798804e0 -1.7798804e0
2.796413e0 1.8243e-1 -1.7798804e0 -1.7798804e0
3.304881e0 1.7413e-1 -1.7798804e0 -1.7798804e0
3.81335e0 1.6493e-1 -1.7798804e0 -1.7798804e0
4.32182e0 1.5503e-1 -1.7798804e0 -1.7798804e0
4.830289e0 1.4453e-1 -1.7798804e0 -1.7798804e0
5.338757e0 1.3373e-1 -1.7798804e0 -1.7798804e0
5.847226e0 1.2282e-1 -1.7798804e0 -1.7798804e0
6.355695e0 1.1192e-1 -1.7798804e0 -1.7798804e0
6.864165e0 1.0112e-1 -1.7798804e0 -1.7798804e0
7.372633e0 9.077718e-2 -1.7798804e0 -1.7798804e0
7.881102e0 8.080814e-2 -1.7798804e0 -1.7798804e0
8.38957e0 7.137674e-2 -1.7798804e0 -1.7798804e0
8.89804e0 6.255959e-2 -1.7798804e0 -1.7798804e0
9.40651e0 5.440775e-2 -1.7798804e0 -1.7798804e0
9.914978e0 4.695233e-2 -1.7798804e0 -1.7798804e0
1.0423447e1 4.020573e-2 -1.7798804e0 -1.7798804e0
1.0931915e1 3.416269e-2 -1.7798804e0 -1.7798804e0
1.1440384e1 2.88036e-2 -1.7798804e0 -1.7798804e0
1.1948854e1 2.409744e-2 -1.7798804e0 -1.7798804e0
1.2457323e1 2.000453e-2 -1.7798804e0 -1.7798804e0
1.2965791e1 1.647833e-2 -1.7798804e0 -1.7798804e0
1.347426e1 1.346886e-2 -1.7798804e0 -1.7798804e0
1.3982729e1 1.0924e-2 -1.7798804e0 -1.7798804e0
1.4491199e1 8.791812e-3 -1.7798804e0 -1.7798804e0
1.4999667e1 7.020935e-3 -1.7798804e0 -1.7798804e0

-1.5e1 9.356161e-3 -1.6104004e0 -1.6104004e0
-1.4491531e1 1.171585e-2 -1.6104004e0 -1.6104004e0
-1.3983063e1 1.45578e-2 -1.6104004e0 -1.6104004e0
-1.3474594e1 1.794914e-2 -1.6104004e0 -1.6104004e0
-1.2966125e1 2.195985e-2 -1.6104004e0 -1.6104004e0
-1.2457655e1 2.665909e-2 -1.6104004e0 -1.6104004e0
-1.1949187e1 3.211337e-2 -1.6104004e0 -1.6104004e0
-1.1440718e1 3.83857e-2 -1.6104004e0 -1.6104004e0
-1.093225e1 4.552754e-2 -1.6104004e0 -1.6104004e0
-1.0423781e1 5.358102e-2 -1.6104004e0 -1.6104004e0
-9.91531e0 6.257332e-2 -1.6104004e0 -1.6104004e0
-9.406842e0 7.250859e-2 -1.6104004e0 -1.6104004e0
-8.898373e0 8.337321e-2 -1.6104004e0 -1.6104004e0
-8.389905e0 9.512357e-2 -1.6104004e0 -1.6104004e0
-7.881436e0 1.0762e-1 -1.6104004e0 -1.6104004e0
-7.372966e0 1.2093e-1 -1.6104004e0 -1.6104004e0
-6.864497e0 1.3483e-1 -1.6104004e0 -1.6104004e0
-6.356029e0 1.4912e-1 -1.6104004e0 -1.6104004e0
-5.84756e0 1.6373e-1 -1.6104004e0 -1.6104004e0
-5.339091e0 1.7833e-1 -1.6104004e0 -1.6104004e0
-4.830621e0 1.9264e-1 -1.6104004e0 -1.6104004e0
-4.322153e0 2.0665e-1 -1.6104004e0 -1.6104004e0
-3.813684e0 2.1985e-1 -1.6104004e0 -1.6104004e0
-3.305214e0 2.3215e-1 -1.6104004e0 -1.6104004e0
-2.796745e0 2.4315e-1 -1.6104004e0 -1.6104004e0
-2.288277e0 2.5275e-1 -1.6104004e0 -1.6104004e0
-1.779808e0 2.6076e-1 -1.6104004e0 -1.6104004e0
-1.27134e0 2.6686e-1 -1.6104004e0 -1.6104004e0
-7.6287e-1 2.7106e-1 -1.6104004e0 -1.6104004e0
-2.544e-1 2.7316e-1 -1.6104004e0 -1.6104004e0
2.54068e-1 2.7316e-1 -1.6104004e0 -1.6104004e0
7.62537e-1 2.7106e-1 -1.6104004e0 -1.6104004e0
1.271005e0 2.6695e-1 -1.6104004e0 -1.6104004e0
1.779475e0 2.6076e-1 -1.6104004e0 -1.6104004e0
2.287944e0 2.5275e-1 -1.6104004e0 -1.6104004e0
2.796413e0 2.4315e-1 -1.6104004e0 -1.6104004e0
3.304881e0 2.3215e-1 -1.6104004e0 -1.6104004e0
3.81335e0 2.1985e-1 -1.6104004e0 -1.6104004e0
4.32182e0 2.0665e-1 -1.6104004e0 -1.6104004e0
4.830289e0 1.9273e-1 -1.6104004e0 -1.6104004e0
5.338757e0 1.7833e-1 -1.6104004e0 -1.6104004e0
5.847226e0 1.6373e-1 -1.6104004e0 -1.6104004e0
6.355695e0 1.4912e-1 -1.6104004e0 -1.6104004e0
6.864165e0 1.3483e-1 -1.6104004e0 -1.6104004e0
7.372633e0 1.2093e-1 -1.6104004e0 -1.6104004e0
7.881102e0 1.0771e-1 -1.6104004e0 -1.6104004e0
8.38957e0 9.513216e-2 -1.6104004e0 -1.6104004e0
8.89804e0 8.33789e-2 -1.6104004e0 -1.6104004e0
9.40651e0 7.251547e-2 -1.6104004e0 -1.6104004e0
9.914978e0 6.25788e-2 -1.6104004e0 -1.6104004e0
1.0423447e1 5.358693e-2 -1.6104004e0 -1.6104004e0
1.0931915e1 4.553258e-2 -1.6104004e0 -1.6104004e0
1.1440384e1 3.838963e-2 -1.6104004e0 -1.6104004e0
1.1948854e1 3.211726e-2 -1.6104004e0 -1.6104004e0
1.2457323e1 2.666223e-2 -1.6104004e0 -1.6104004e0
1.2965791e1 2.196257e-2 -1.6104004e0 -1.6104004e0
1.347426e1 1.795161e-2 -1.6104004e0 -1.6104004e0
1.3982729e1 1.455974e-2 -1.6104004e0 -1.6104004e0
1.4491199e1 1.171768e-2 -1.6104004e0 -1.6104004e0
1.4999667e1 9.357616e-3 -1.6104004e0 -1.6104004e0

-1.5e1 1.211662e-2 -1.4409204e0 -1.4409204e0
-1.4491531e1 1.517317e-2 -1.4409204e0 -1.4409204e0
-1.3983063e1 1.885338e-2 -1.4409204e0 -1.4409204e0
-1.3474594e1 2.324576e-2 -1.4409204e0 -1.4409204e0
-1.2966125e1 2.843959e-2 -1.4409204e0 -1.4409204e0
-1.2457655e1 3.452545e-2 -1.4409204e0 -1.4409204e0
-1.1949187e1 4.15896e-2 -1.4409204e0 -1.4409204e0
-1.1440718e1 4.97117e-2 -1.4409204e0 -1.4409204e0
-1.093225e1 5.89618e-2 -1.4409204e0 -1.4409204e0
-1.0423781e1 6.939221e-2 -1.4409204e0 -1.4409204e0
-9.91531e0 8.103624e-2 -1.4409204e0 -1.4409204e0
-9.406842e0 9.390337e-2 -1.4409204e0 -1.4409204e0
-8.898373e0 1.0793e-1 -1.4409204e0 -1.4409204e0
-8.389905e0 1.2321e-1 -1.4409204e0 -1.4409204e0
-7.881436e0 1.3942e-1 -1.4409204e0 -1.4409204e0
-7.372966e0 1.5663e-1 -1.4409204e0 -1.4409204e0
-6.864497e0 1.7464e-1 -1.4409204e0 -1.4409204e0
-6.356029e0 1.9315e-1 -1.4409204e0 -1.4409204e0
-5.84756e0 2.1204e-1 -1.4409204e0 -1.4409204e0
-5.339091e0 2.3094e-1 -1.4409204e0 -1.4409204e0
-4.830621e0 2.4956e-1 -1.4409204e0 -1.4409204e0
-4.322153e0 2.6756e-1 -1.4409204e0 -1.4409204e0
-3.813684e0 2.8476e-1 -1.4409204e0 -1.4409204e0
-3.305214e0 3.0066e-1 -1.4409204e0 -1.4409204e0
-2.796745e0 3.1497e-1 -1.4409204e0 -1.4409204e0
-2.288277e0 3.2738e-1 -1.4409204e0 -1.4409204e0
-1.779808e0 3.3768e-1 -1.4409204e0 -1.4409204e0
-1.27134e0 3.4567e-1 -1.4409204e0 -1.4409204e0
-7.6287e-1 3.5107e-1 -1.4409204e0 -1.4409204e0
-2.544e-1 3.5378e-1 -1.4409204e0 -1.4409204e0
2.54068e-1 3.5378e-1 -1.4409204e0 -1.4409204e0
7.62537e-1 3.5107e-1 -1.4409204e0 -1.4409204e0
1.271005e0 3.4567e-1 -1.4409204e0 -1.4409204e0
1.779475e0 3.3777e-1 -1.4409204e0 -1.4409204e0
2.287944e0 3.2738e-1 -1.4409204e0 -1.4409204e0
2.796413e0 3.1497e-1 -1.4409204e0 -1.4409204e0
3.304881e0 3.0066e-1 -1.4409204e0 -1.4409204e0
3.81335e0 2.8476e-1 -1.4409204e0 -1.4409204e0
4.32182e0 2.6765e-1 -1.4409204e0 -1.4409204e0
4.830289e0 2.4956e-1 -1.4409204e0 -1.4409204e0
5.338757e0 2.3094e-1 -1.4409204e0 -1.4409204e0
5.847226e0 2.1204e-1 -1.4409204e0 -1.4409204e0
6.355695e0 1.9324e-1 -1.4409204e0 -1.4409204e0
6.864165e0 1.7464e-1 -1.4409204e0 -1.4409204e0
7.372633e0 1.5672e-1 -1.4409204e0 -1.4409204e0
7.881102e0 1.3942e-1 -1.4409204e0 -1.4409204e0
8.38957e0 1.2321e-1 -1.4409204e0 -1.4409204e0
8.89804e0 1.0793e-1 -1.4409204e0 -1.4409204e0
9.40651e0 9.391351e-2 -1.4409204e0 -1.4409204e0
9.914978e0 8.104504e-2 -1.4409204e0 -1.4409204e0
1.0423447e1 6.939961e-2 -1.4409204e0 -1.4409204e0
1.0931915e1 5.896776e-2 -1.4409204e0 -1.4409204e0
1.1440384e1 4.971796e-2 -1.4409204e0 -1.4409204e0
1.1948854e1 4.159476e-2 -1.4409204e0 -1.4409204e0
1.2457323e1 3.453008e-2 -1.4409204e0 -1.4409204e0
1.2965791e1 2.844331e-2 -1.4409204e0 -1.4409204e0
1.347426e1 2.324893e-2 -1.4409204e0 -1.4409204e0
1.3982729e1 1.885628e-2 -1.4409204e0 -1.4409204e0
1.4491199e1 1.517525e-2 -1.4409204e0 -1.4409204e0
1.4999667e1 1.211847e-2 -1.4409204e0 -1.4409204e0

-1.5e1 1.524777e-2 -1.2714404e0 -1.2714404e0
-1.4491531e1 1.909392e-2 -1.2714404e0 -1.2714404e0
-1.3983063e1 2.372556e-2 -1.2714404e0 -1.2714404e0
-1.3474594e1 2.925256e-2 -1.2714404e0 -1.2714404e0
-1.2966125e1 3.578851e-2 -1.2714404e0 -1.2714404e0
-1.2457655e1 4.344675e-2 -1.2714404e0 -1.2714404e0
-1.1949187e1 5.233664e-2 -1.2714404e0 -1.2714404e0
-1.1440718e1 6.2558e-2 -1.2714404e0 -1.2714404e0
-1.093225e1 7.419737e-2 -1.2714404e0 -1.2714404e0
-1.0423781e1 8.732367e-2 -1.2714404e0 -1.2714404e0
-9.91531e0 1.0191e-1 -1.2714404e0 -1.2714404e0
-9.406842e0 1.1812e-1 -1.2714404e0 -1.2714404e0
-8.898373e0 1.3582e-1 -1.2714404e0 -1.2714404e0
-8.389905e0 1.5503e-1 -1.2714404e0 -1.2714404e0
-7.881436e0 1.7554e-1 -1.2714404e0 -1.2714404e0
-7.372966e0 1.9714e-1 -1.2714404e0 -1.2714404e0
-6.864497e0 2.1974e-1 -1.2714404e0 -1.2714404e0
-6.356029e0 2.4315e-1 -1.2714404e0 -1.2714404e0
-5.84756e0 2.6686e-1 -1.2714404e0 -1.2714404e0
-5.339091e0 2.9056e-1 -1.2714404e0 -1.2714404e0
-4.830621e0 3.1407e-1 -1.2714404e0 -1.2714404e0
-4.322153e0 3.3678e-1 -1.2714404e0 -1.2714404e0
-3.813684e0 3.5828e-1 -1.2714404e0 -1.2714404e0
-3.305214e0 3.7828e-1 -1.2714404e0 -1.2714404e0
-2.796745e0 3.964e-1 -1.2714404e0 -1.2714404e0
-2.288277e0 4.1199e-1 -1.2714404e0 -1.2714404e0
-1.779808e0 4.2499e-1 -1.2714404e0 -1.2714404e0
-1.27134e0 4.35e-1 -1.2714404e0 -1.2714404e0
-7.6287e-1 4.418e-1 -1.2714404e0 -1.2714404e0
-2.544e-1 4.453e-1 -1.2714404e0 -1.2714404e0
2.54068e-1 4.453e-1 -1.2714404e0 -1.2714404e0
7.62537e-1 4.418e-1 -1.2714404e0 -1.2714404e0
1.271005e0 4.35e-1 -1.2714404e0 -1.2714404e0
1.779475e0 4.2499e-1 -1.2714404e0 -1.2714404e0
2.287944e0 4.1199e-1 -1.2714404e0 -1.2714404e0
2.796413e0 3.964e-1 -1.2714404e0 -1.2714404e0
3.304881e0 3.7839e-1 -1.2714404e0 -1.2714404e0
3.81335e0 3.5838e-1 -1.2714404e0 -1.2714404e0
4.32182e0 3.3678e-1 -1.2714404e0 -1.2714404e0
4.830289e0 3.1407e-1 -1.2714404e0 -1.2714404e0
5.338757e0 2.9066e-1 -1.2714404e0 -1.2714404e0
5.847226e0 2.6686e-1 -1.2714404e0 -1.2714404e0
6.355695e0 2.4315e-1 -1.2714404e0 -1.2714404e0
6.864165e0 2.1985e-1 -1.2714404e0 -1.2714404e0
7.372633e0 1.9714e-1 -1.2714404e0 -1.2714404e0
7.881102e0 1.7554e-1 -1.2714404e0 -1.2714404e0
8.38957e0 1.5503e-1 -1.2714404e0 -1.2714404e0
8.89804e0 1.3582e-1 -1.2714404e0 -1.2714404e0
9.40651e0 1.1812e-1 -1.2714404e0 -1.2714404e0
9.914978e0 1.0191e-1 -1.2714404e0 -1.2714404e0
1.0423447e1 8.733241e-2 -1.2714404e0 -1.2714404e0
1.0931915e1 7.420639e-2 -1.2714404e0 -1.2714404e0
1.1440384e1 6.256563e-2 -1.2714404e0 -1.2714404e0
1.1948854e1 5.234303e-2 -1.2714404e0 -1.2714404e0
1.2457323e1 4.345291e-2 -1.2714404e0 -1.2714404e0
1.2965791e1 3.579356e-2 -1.2714404e0 -1.2714404e0
1.347426e1 2.925665e-2 -1.2714404e0 -1.2714404e0
1.3982729e1 2.3729e-2 -1.2714404e0 -1.2714404e0
1.4491199e1 1.909657e-2 -1.2714404e0 -1.2714404e0
1.4999667e1 1.525008e-2 -1.2714404e0 -1.2714404e0

-1.5e1 1.864459e-2 -1.1019604e0 -1.1019604e0
-1.4491531e1 2.334764e-2 -1.1019604e0 -1.1019604e0
-1.3983063e1 2.901067e-2 -1.1019604e0 -1.1019604e0
-1.3474594e1 3.576936e-2 -1.1019604e0 -1.1019604e0
-1.2966125e1 4.376166e-2 -1.1019604e0 -1.1019604e0
-1.2457655e1 5.312599e-2 -1.1019604e0 -1.1019604e0
-1.1949187e1 6.399675e-2 -1.1019604e0 -1.1019604e0
-1.1440718e1 7.649442e-2 -1.1019604e0 -1.1019604e0
-1.093225e1 9.072723e-2 -1.1019604e0 -1.1019604e0
-1.0423781e1 1.0672e-1 -1.1019604e0 -1.1019604e0
-9.91531e0 1.2473e-1 -1.1019604e0 -1.1019604e0
-9.406842e0 1.4453e-1 -1.1019604e0 -1.1019604e0
-8.898373e0 1.6614e-1 -1.1019604e0 -1.1019604e0
-8.389905e0 1.8954e-1 -1.1019604e0 -1.1019604e0
-7.881436e0 2.1465e-1 -1.1019604e0 -1.1019604e0
-7.372966e0 2.4115e-1 -1.1019604e0 -1.1019604e0
-6.864497e0 2.6875e-1 -1.1019604e0 -1.1019604e0
-6.356029e0 2.9726e-1 -1.1019604e0 -1.1019604e0
-5.84756e0 3.2628e-1 -1.1019604e0 -1.1019604e0
-5.339091e0 3.5538e-1 -1.1019604e0 -1.1019604e0
-4.830621e0 3.8399e-1 -1.1019604e0 -1.1019604e0
-4.322153e0 4.1179e-1 -1.1019604e0 -1.1019604e0
-3.813684e0 4.382e-1 -1.1019604e0 -1.1019604e0
-3.305214e0 4.626e-1 -1.1019604e0 -1.1019604e0
-2.796745e0 4.846e-1 -1.1019604e0 -1.1019604e0
-2.288277e0 5.0381e-1 -1.1019604e0 -1.1019604e0
-1.779808e0 5.1971e-1 -1.1019604e0 -1.1019604e0
-1.27134e0 5.3192e-1 -1.1019604e0 -1.1019604e0
-7.6287e-1 5.4022e-1 -1.1019604e0 -1.1019604e0
-2.544e-1 5.4442e-1 -1.1019604e0 -1.1019604e0
2.54068e-1 5.4442e-1 -1.1019604e0 -1.1019604e0
7.62537e-1 5.4022e-1 -1.1019604e0 -1.1019604e0
1.271005e0 5.3192e-1 -1.1019604e0 -1.1019604e0
1.779475e0 5.1971e-1 -1.1019604e0 -1.1019604e0
2.287944e0 5.0381e-1 -1.1019604e0 -1.1019604e0
2.796413e0 4.8471e-1 -1.1019604e0 -1.1019604e0
3.304881e0 4.626e-1 -1.1019604e0 -1.1019604e0
3.81335e0 4.382e-1 -1.1019604e0 -1.1019604e0
4.32182e0 4.1179e-1 -1.1019604e0 -1.1019604e0
4.830289e0 3.8408e-1 -1.1019604e0 -1.1019604e0
5.338757e0 3.5538e-1 -1.1019604e0 -1.1019604e0
5.847226e0 3.2628e-1 -1.1019604e0 -1.1019604e0
6.355695e0 2.9726e-1 -1.1019604e0 -1.1019604e0
6.864165e0 2.6875e-1 -1.1019604e0 -1.1019604e0
7.372633e0 2.4115e-1 -1.1019604e0 -1.1019604e0
7.881102e0 2.1465e-1 -1.1019604e0 -1.1019604e0
8.38957e0 1.8954e-1 -1.1019604e0 -1.1019604e0
8.89804e0 1.6614e-1 -1.1019604e0 -1.1019604e0
9.40651e0 1.4453e-1 -1.1019604e0 -1.1019604e0
9.914978e0 1.2473e-1 -1.1019604e0 -1.1019604e0
1.0423447e1 1.0672e-1 -1.1019604e0 -1.1019604e0
1.0931915e1 9.073679e-2 -1.1019604e0 -1.1019604e0
1.1440384e1 7.650356e-2 -1.1019604e0 -1.1019604e0
1.1948854e1 6.400424e-2 -1.1019604e0 -1.1019604e0
1.2457323e1 5.313249e-2 -1.1019604e0 -1.1019604e0
1.2965791e1 4.37674e-2 -1.1019604e0 -1.1019604e0
1.347426e1 3.577444e-2 -1.1019604e0 -1.1019604e0
1.3982729e1 2.901521e-2 -1.1019604e0 -1.1019604e0
1.4491199e1 2.335095e-2 -1.1019604e0 -1.1019604e0
1.4999667e1 1.86474e-2 -1.1019604e0 -1.1019604e0

-1.5e1 2.215292e-2 -9.324805e-1 -9.324805e-1
-1.4491531e1 2.774048e-2 -9.324805e-1 -9.324805e-1
-1.3983063e1 3.446971e-2 -9.324805e-1 -9.324805e-1
-1.3474594e1 4.249957e-2 -9.324805e-1 -9.324805e-1
-1.2966125e1 5.199554e-2 -9.324805e-1 -9.324805e-1
-1.2457655e1 6.312146e-2 -9.324805e-1 -9.324805e-1
-1.1949187e1 7.603731e-2 -9.324805e-1 -9.324805e-1
-1.1440718e1 9.088638e-2 -9.324805e-1 -9.324805e-1
-1.093225e1 1.0782e-1 -9.324805e-1 -9.324805e-1
-1.0423781e1 1.2682e-1 -9.324805e-1 -9.324805e-1
-9.91531e0 1.4813e-1 -9.324805e-1 -9.324805e-1
-9.406842e0 1.7163e-1 -9.324805e-1 -9.324805e-1
-8.898373e0 1.9743e-1 -9.324805e-1 -9.324805e-1
-8.389905e0 2.2525e-1 -9.324805e-1 -9.324805e-1
-7.881436e0 2.5505e-1 -9.324805e-1 -9.324805e-1
-7.372966e0 2.8647e-1 -9.324805e-1 -9.324805e-1
-6.864497e0 3.1937e-1 -9.324805e-1 -9.324805e-1
-6.356029e0 3.5327e-1 -9.324805e-1 -9.324805e-1
-5.84756e0 3.8768e-1 -9.324805e-1 -9.324805e-1
-5.339091e0 4.222e-1 -9.324805e-1 -9.324805e-1
-4.830621e0 4.563e-1 -9.324805e-1 -9.324805e-1
-4.322153e0 4.893e-1 -9.324805e-1 -9.324805e-1
-3.813684e0 5.2061e-1 -9.324805e-1 -9.324805e-1
-3.305214e0 5.4962e-1 -9.324805e-1 -9.324805e-1
-2.796745e0 5.7584e-1 -9.324805e-1 -9.324805e-1
-2.288277e0 5.9863e-1 -9.324805e-1 -9.324805e-1
-1.779808e0 6.1754e-1 -9.324805e-1 -9.324805e-1
-1.27134e0 6.3205e-1 -9.324805e-1 -9.324805e-1
-7.6287e-1 6.4195e-1 -9.324805e-1 -9.324805e-1
-2.544e-1 6.4694e-1 -9.324805e-1 -9.324805e-1
2.54068e-1 6.4694e-1 -9.324805e-1 -9.324805e-1
7.62537e-1 6.4195e-1 -9.324805e-1 -9.324805e-1
1.271005e0 6.3205e-1 -9.324805e-1 -9.324805e-1
1.779475e0 6.1754e-1 -9.324805e-1 -9.324805e-1
2.287944e0 5.9863e-1 -9.324805e-1 -9.324805e-1
2.796413e0 5.7584e-1 -9.324805e-1 -9.324805e-1
3.304881e0 5.4973e-1 -9.324805e-1 -9.324805e-1
3.81335e0 5.2061e-1 -9.324805e-1 -9.324805e-1
4.32182e0 4.893e-1 -9.324805e-1 -9.324805e-1
4.830289e0 4.563e-1 -9.324805e-1 -9.324805e-1
5.338757e0 4.2229e-1 -9.324805e-1 -9.324805e-1
5.847226e0 3.8768e-1 -9.324805e-1 -9.324805e-1
6.355695e0 3.5327e-1 -9.324805e-1 -9.324805e-1
6.864165e0 3.1937e-1 -9.324805e-1 -9.324805e-1
7.372633e0 2.8647e-1 -9.324805e-1 -9.324805e-1
7.881102e0 2.5505e-1 -9.324805e-1 -9.324805e-1
8.38957e0 2.2525e-1 -9.324805e-1 -9.324805e-1
8.89804e0 1.9743e-1 -9.324805e-1 -9.324805e-1
9.40651e0 1.7174e-1 -9.324805e-1 -9.324805e-1
9.914978e0 1.4813e-1 -9.324805e-1 -9.324805e-1
1.0423447e1 1.2682e-1 -9.324805e-1 -9.324805e-1
1.0931915e1 1.0782e-1 -9.324805e-1 -9.324805e-1
1.1440384e1 9.08976e-2 -9.324805e-1 -9.324805e-1
1.1948854e1 7.604634e-2 -9.324805e-1 -9.324805e-1
1.2457323e1 6.313002e-2 -9.324805e-1 -9.324805e-1
1.2965791e1 5.200235e-2 -9.324805e-1 -9.324805e-1
1.347426e1 4.250511e-2 -9.324805e-1 -9.324805e-1
1.3982729e1 3.447429e-2 -9.324805e-1 -9.324805e-1
1.4491199e1 2.77444e-2 -9.324805e-1 -9.324805e-1
1.4999667e1 2.215584e-2 -9.324805e-1 -9.324805e-1

-1.5e1 2.557524e-2 -7.630005e-1 -7.630005e-1
-1.4491531e1 3.202686e-2 -7.630005e-1 -7.630005e-1
-1.3983063e1 3.979572e-2 -7.630005e-1 -7.630005e-1
-1.3474594e1 4.90662e-2 -7.630005e-1 -7.630005e-1
-1.2966125e1 6.002913e-2 -7.630005e-1 -7.630005e-1
-1.2457655e1 7.28747e-2 -7.630005e-1 -7.630005e-1
-1.1949187e1 8.778574e-2 -7.630005e-1 -7.630005e-1
-1.1440718e1 1.0492e-1 -7.630005e-1 -7.630005e-1
-1.093225e1 1.2442e-1 -7.630005e-1 -7.630005e-1
-1.0423781e1 1.4642e-1 -7.630005e-1 -7.630005e-1
-9.91531e0 1.7104e-1 -7.630005e-1 -7.630005e-1
-9.406842e0 1.9824e-1 -7.630005e-1 -7.630005e-1
-8.898373e0 2.2795e-1 -7.630005e-1 -7.630005e-1
-8.389905e0 2.6006e-1 -7.630005e-1 -7.630005e-1
-7.881436e0 2.9446e-1 -7.630005e-1 -7.630005e-1
-7.372966e0 3.3078e-1 -7.630005e-1 -7.630005e-1
-6.864497e0 3.6868e-1 -7.630005e-1 -7.630005e-1
-6.356029e0 4.0779e-1 -7.630005e-1 -7.630005e-1
-5.84756e0 4.476e-1 -7.630005e-1 -7.630005e-1
-5.339091e0 4.875e-1 -7.630005e-1 -7.630005e-1
-4.830621e0 5.2682e-1 -7.630005e-1 -7.630005e-1
-4.322153e0 5.6493e-1 -7.630005e-1 -7.630005e-1
-3.813684e0 6.0104e-1 -7.630005e-1 -7.630005e-1
-3.305214e0 6.3455e-1 -7.630005e-1 -7.630005e-1
-2.796745e0 6.6486e-1 -7.630005e-1 -7.630005e-1
-2.288277e0 6.9116e-1 -7.630005e-1 -7.630005e-1
-1.779808e0 7.1286e-1 -7.630005e-1 -7.630005e-1
-1.27134e0 7.2968e-1 -7.630005e-1 -7.630005e-1
-7.6287e-1 7.4107e-1 -7.630005e-1 -7.630005e-1
-2.544e-1 7.4687e-1 -7.630005e-1 -7.630005e-1
2.54068e-1 7.4687e-1 -7.630005e-1 -7.630005e-1
7.62537e-1 7.4107e-1 -7.630005e-1 -7.630005e-1
1.271005e0 7.2968e-1 -7.630005e-1 -7.630005e-1
1.779475e0 7.1297e-1 -7.630005e-1 -7.630005e-1
2.287944e0 6.9116e-1 -7.630005e-1 -7.630005e-1
2.796413e0 6.6486e-1 -7.630005e-1 -7.630005e-1
3.304881e0 6.3464e-1 -7.630005e-1 -7.630005e-1
3.81335e0 6.0104e-1 -7.630005e-1 -7.630005e-1
4.32182e0 5.6493e-1 -7.630005e-1 -7.630005e-1
4.830289e0 5.2682e-1 -7.630005e-1 -7.630005e-1
5.338757e0 4.875e-1 -7.630005e-1 -7.630005e-1
5.847226e0 4.476e-1 -7.630005e-1 -7.630005e-1
6.355695e0 4.079e-1 -7.630005e-1 -7.630005e-1
6.864165e0 3.6868e-1 -7.630005e-1 -7.630005e-1
7.372633e0 3.3078e-1 -7.630005e-1 -7.630005e-1
7.881102e0 2.9446e-1 -7.630005e-1 -7.630005e-1
8.38957e0 2.6006e-1 -7.630005e-1 -7.630005e-1
8.89804e0 2.2795e-1 -7.630005e-1 -7.630005e-1
9.40651e0 1.9824e-1 -7.630005e-1 -7.630005e-1
9.914978e0 1.7104e-1 -7.630005e-1 -7.630005e-1
1.0423447e1 1.4642e-1 -7.630005e-1 -7.630005e-1
1.0931915e1 1.2442e-1 -7.630005e-1 -7.630005e-1
1.1440384e1 1.0492e-1 -7.630005e-1 -7.630005e-1
1.1948854e1 8.779654e-2 -7.630005e-1 -7.630005e-1
1.2457323e1 7.288432e-2 -7.630005e-1 -7.630005e-1
1.2965791e1 6.003726e-2 -7.630005e-1 -7.630005e-1
1.347426e1 4.907275e-2 -7.630005e-1 -7.630005e-1
1.3982729e1 3.980098e-2 -7.630005e-1 -7.630005e-1
1.4491199e1 3.203131e-2 -7.630005e-1 -7.630005e-1
1.4999667e1 2.55792e-2 -7.630005e-1 -7.630005e-1

-1.5e1 2.869112e-2 -5.935205e-1 -5.935205e-1
-1.4491531e1 3.592813e-2 -5.935205e-1 -5.935205e-1
-1.3983063e1 4.464308e-2 -5.935205e-1 -5.935205e-1
-1.3474594e1 5.504393e-2 -5.935205e-1 -5.935205e-1
-1.2966125e1 6.734238e-2 -5.935205e-1 -5.935205e-1
-1.2457655e1 8.175299e-2 -5.935205e-1 -5.935205e-1
-1.1949187e1 9.847891e-2 -5.935205e-1 -5.935205e-1
-1.1440718e1 1.1772e-1 -5.935205e-1 -5.935205e-1
-1.093225e1 1.3962e-1 -5.935205e-1 -5.935205e-1
-1.0423781e1 1.6434e-1 -5.935205e-1 -5.935205e-1
-9.91531e0 1.9194e-1 -5.935205e-1 -5.935205e-1
-9.406842e0 2.2235e-1 -5.935205e-1 -5.935205e-1
-8.898373e0 2.5566e-1 -5.935205e-1 -5.935205e-1
-8.389905e0 2.9176e-1 -5.935205e-1 -5.935205e-1
-7.881436e0 3.3028e-1 -5.935205e-1 -5.935205e-1
-7.372966e0 3.7108e-1 -5.935205e-1 -5.935205e-1
-6.864497e0 4.1359e-1 -5.935205e-1 -5.935205e-1
-6.356029e0 4.575e-1 -5.935205e-1 -5.935205e-1
-5.84756e0 5.0212e-1 -5.935205e-1 -5.935205e-1
-5.339091e0 5.4683e-1 -5.935205e-1 -5.935205e-1
-4.830621e0 5.9094e-1 -5.935205e-1 -5.935205e-1
-4.322153e0 6.3374e-1 -5.935205e-1 -5.935205e-1
-3.813684e0 6.7426e-1 -5.935205e-1 -5.935205e-1
-3.305214e0 7.1187e-1 -5.935205e-1 -5.935205e-1
-2.796745e0 7.4588e-1 -5.935205e-1 -5.935205e-1
-2.288277e0 7.7528e-1 -5.935205e-1 -5.935205e-1
-1.779808e0 7.9979e-1 -5.935205e-1 -5.935205e-1
-1.27134e0 8.1859e-1 -5.935205e-1 -5.935205e-1
-7.6287e-1 8.3139e-1 -5.935205e-1 -5.935205e-1
-2.544e-1 8.3789e-1 -5.935205e-1 -5.935205e-1
2.54068e-1 8.3789e-1 -5.935205e-1 -5.935205e-1
7.62537e-1 8.3139e-1 -5.935205e-1 -5.935205e-1
1.271005e0 8.1859e-1 -5.935205e-1 -5.935205e-1
1.779475e0 7.9979e-1 -5.935205e-1 -5.935205e-1
2.287944e0 7.7538e-1 -5.935205e-1 -5.935205e-1
2.796413e0 7.4588e-1 -5.935205e-1 -5.935205e-1
3.304881e0 7.1196e-1 -5.935205e-1 -5.935205e-1
3.81335e0 6.7426e-1 -5.935205e-1 -5.935205e-1
4.32182e0 6.3374e-1 -5.935205e-1 -5.935205e-1
4.830289e0 5.9103e-1 -5.935205e-1 -5.935205e-1
5.338757e0 5.4692e-1 -5.935205e-1 -5.935205e-1
5.847226e0 5.0221e-1 -5.935205e-1 -5.935205e-1
6.355695e0 4.575e-1 -5.935205e-1 -5.935205e-1
6.864165e0 4.137e-1 -5.935205e-1 -5.935205e-1
7.372633e0 3.7108e-1 -5.935205e-1 -5.935205e-1
7.881102e0 3.3028e-1 -5.935205e-1 -5.935205e-1
8.38957e0 2.9176e-1 -5.935205e-1 -5.935205e-1
8.89804e0 2.5575e-1 -5.935205e-1 -5.935205e-1
9.40651e0 2.2235e-1 -5.935205e-1 -5.935205e-1
9.914978e0 1.9194e-1 -5.935205e-1 -5.935205e-1
1.0423447e1 1.6434e-1 -5.935205e-1 -5.935205e-1
1.0931915e1 1.3962e-1 -5.935205e-1 -5.935205e-1
1.1440384e1 1.1772e-1 -5.935205e-1 -5.935205e-1
1.1948854e1 9.84913e-2 -5.935205e-1 -5.935205e-1
1.2457323e1 8.176306e-2 -5.935205e-1 -5.935205e-1
1.2965791e1 6.735081e-2 -5.935205e-1 -5.935205e-1
1.347426e1 5.505061e-2 -5.935205e-1 -5.935205e-1
1.3982729e1 4.464929e-2 -5.935205e-1 -5.935205e-1
1.4491199e1 3.593356e-2 -5.935205e-1 -5.935205e-1
1.4999667e1 2.869533e-2 -5.935205e-1 -5.935205e-1

-1.5e1 3.12751e-2 -4.240405e-1 -4.240405e-1
-1.4491531e1 3.916344e-2 -4.240405e-1 -4.240405e-1
-1.3983063e1 4.86635e-2 -4.240405e-1 -4.240405e-1
-1.3474594e1 6.00006e-2 -4.240405e-1 -4.240405e-1
-1.2966125e1 7.340707e-2 -4.240405e-1 -4.240405e-1
-1.2457655e1 8.911482e-2 -4.240405e-1 -4.240405e-1
-1.1949187e1 1.0732e-1 -4.240405e-1 -4.240405e-1
-1.1440718e1 1.2833e-1 -4.240405e-1 -4.240405e-1
-1.093225e1 1.5213e-1 -4.240405e-1 -4.240405e-1
-1.0423781e1 1.7914e-1 -4.240405e-1 -4.240405e-1
-9.91531e0 2.0914e-1 -4.240405e-1 -4.240405e-1
-9.406842e0 2.4236e-1 -4.240405e-1 -4.240405e-1
-8.898373e0 2.7876e-1 -4.240405e-1 -4.240405e-1
-8.389905e0 3.1796e-1 -4.240405e-1 -4.240405e-1
-7.881436e0 3.6008e-1 -4.240405e-1 -4.240405e-1
-7.372966e0 4.045e-1 -4.240405e-1 -4.240405e-1
-6.864497e0 4.509e-1 -4.240405e-1 -4.240405e-1
-6.356029e0 4.9872e-1 -4.240405e-1 -4.240405e-1
-5.84756e0 5.4732e-1 -4.240405e-1 -4.240405e-1
-5.339091e0 5.9613e-1 -4.240405e-1 -4.240405e-1
-4.830621e0 6.4424e-1 -4.240405e-1 -4.240405e-1
-4.322153e0 6.9077e-1 -4.240405e-1 -4.240405e-1
-3.813684e0 7.3497e-1 -4.240405e-1 -4.240405e-1
-3.305214e0 7.7599e-1 -4.240405e-1 -4.240405e-1
-2.796745e0 8.1299e-1 -4.240405e-1 -4.240405e-1
-2.288277e0 8.451e-1 -4.240405e-1 -4.240405e-1
-1.779808e0 8.7181e-1 -4.240405e-1 -4.240405e-1
-1.27134e0 8.923e-1 -4.240405e-1 -4.240405e-1
-7.6287e-1 9.0622e-1 -4.240405e-1 -4.240405e-1
-2.544e-1 9.1331e-1 -4.240405e-1 -4.240405e-1
2.54068e-1 9.1331e-1 -4.240405e-1 -4.240405e-1
7.62537e-1 9.0622e-1 -4.240405e-1 -4.240405e-1
1.271005e0 8.923e-1 -4.240405e-1 -4.240405e-1
1.779475e0 8.7181e-1 -4.240405e-1 -4.240405e-1
2.287944e0 8.452e-1 -4.240405e-1 -4.240405e-1
2.796413e0 8.1299e-1 -4.240405e-1 -4.240405e-1
3.304881e0 7.7608e-1 -4.240405e-1 -4.240405e-1
3.81335e0 7.3508e-1 -4.240405e-1 -4.240405e-1
4.32182e0 6.9086e-1 -4.240405e-1 -4.240405e-1
4.830289e0 6.4424e-1 -4.240405e-1 -4.240405e-1
5.338757e0 5.9613e-1 -4.240405e-1 -4.240405e-1
5.847226e0 5.4742e-1 -4.240405e-1 -4.240405e-1
6.355695e0 4.9872e-1 -4.240405e-1 -4.240405e-1
6.864165e0 4.509e-1 -4.240405e-1 -4.240405e-1
7.372633e0 4.045e-1 -4.240405e-1 -4.240405e-1
7.881102e0 3.6008e-1 -4.240405e-1 -4.240405e-1
8.38957e0 3.1807e-1 -4.240405e-1 -4.240405e-1
8.89804e0 2.7876e-1 -4.240405e-1 -4.240405e-1
9.40651e0 2.4245e-1 -4.240405e-1 -4.240405e-1
9.914978e0 2.0914e-1 -4.240405e-1 -4.240405e-1
1.0423447e1 1.7914e-1 -4.240405e-1 -4.240405e-1
1.0931915e1 1.5222e-1 -4.240405e-1 -4.240405e-1
1.1440384e1 1.2833e-1 -4.240405e-1 -4.240405e-1
1.1948854e1 1.0732e-1 -4.240405e-1 -4.240405e-1
1.2457323e1 8.912564e-2 -4.240405e-1 -4.240405e-1
1.2965791e1 7.341595e-2 -4.240405e-1 -4.240405e-1
1.347426e1 6.000891e-2 -4.240405e-1 -4.240405e-1
1.3982729e1 4.866997e-2 -4.240405e-1 -4.240405e-1
1.4491199e1 3.916954e-2 -4.240405e-1 -4.240405e-1
1.4999667e1 3.127977e-2 -4.240405e-1 -4.240405e-1

-1.5e1 3.312614e-2 -2.545605e-1 -2.545605e-1
-1.4491531e1 4.148209e-2 -2.545605e-1 -2.545605e-1
-1.3983063e1 5.15439e-2 -2.545605e-1 -2.545605e-1
-1.3474594e1 6.355138e-2 -2.545605e-1 -2.545605e-1
-1.2966125e1 7.775246e-2 -2.545605e-1 -2.545605e-1
-1.2457655e1 9.438889e-2 -2.545605e-1 -2.545605e-1
-1.1949187e1 1.1372e-1 -2.545605e-1 -2.545605e-1
-1.1440718e1 1.3593e-1 -2.545605e-1 -2.545605e-1
-1.093225e1 1.6122e-1 -2.545605e-1 -2.545605e-1
-1.0423781e1 1.8974e-1 -2.545605e-1 -2.545605e-1
-9.91531e0 2.2154e-1 -2.545605e-1 -2.545605e-1
-9.406842e0 2.5676e-1 -2.545605e-1 -2.545605e-1
-8.898373e0 2.9526e-1 -2.545605e-1 -2.545605e-1
-8.389905e0 3.3687e-1 -2.545605e-1 -2.545605e-1
-7.881436e0 3.8138e-1 -2.545605e-1 -2.545605e-1
-7.372966e0 4.2839e-1 -2.545605e-1 -2.545605e-1
-6.864497e0 4.7762e-1 -2.545605e-1 -2.545605e-1
-6.356029e0 5.2821e-1 -2.545605e-1 -2.545605e-1
-5.84756e0 5.7973e-1 -2.545605e-1 -2.545605e-1
-5.339091e0 6.3144e-1 -2.545605e-1 -2.545605e-1
-4.830621e0 6.8236e-1 -2.545605e-1 -2.545605e-1
-4.322153e0 7.3167e-1 -2.545605e-1 -2.545605e-1
-3.813684e0 7.7849e-1 -2.545605e-1 -2.545605e-1
-3.305214e0 8.2199e-1 -2.545605e-1 -2.545605e-1
-2.796745e0 8.611e-1 -2.545605e-1 -2.545605e-1
-2.288277e0 8.952e-1 -2.545605e-1 -2.545605e-1
-1.779808e0 9.2342e-1 -2.545605e-1 -2.545605e-1
-1.27134e0 9.4513e-1 -2.545605e-1 -2.545605e-1
-7.6287e-1 9.5993e-1 -2.545605e-1 -2.545605e-1
-2.544e-1 9.6733e-1 -2.545605e-1 -2.545605e-1
2.54068e-1 9.6733e-1 -2.545605e-1 -2.545605e-1
7.62537e-1 9.5993e-1 -2.545605e-1 -2.545605e-1
1.271005e0 9.4513e-1 -2.545605e-1 -2.545605e-1
1.779475e0 9.2342e-1 -2.545605e-1 -2.545605e-1
2.287944e0 8.952e-1 -2.545605e-1 -2.545605e-1
2.796413e0 8.611e-1 -2.545605e-1 -2.545605e-1
3.304881e0 8.2199e-1 -2.545605e-1 -2.545605e-1
3.81335e0 7.7858e-1 -2.545605e-1 -2.545605e-1
4.32182e0 7.3167e-1 -2.545605e-1 -2.545605e-1
4.830289e0 6.8236e-1 -2.545605e-1 -2.545605e-1
5.338757e0 6.3144e-1 -2.545605e-1 -2.545605e-1
5.847226e0 5.7983e-1 -2.545605e-1 -2.545605e-1
6.355695e0 5.2821e-1 -2.545605e-1 -2.545605e-1
6.864165e0 4.7762e-1 -2.545605e-1 -2.545605e-1
7.372633e0 4.285e-1 -2.545605e-1 -2.545605e-1
7.881102e0 3.8138e-1 -2.545605e-1 -2.545605e-1
8.38957e0 3.3687e-1 -2.545605e-1 -2.545605e-1
8.89804e0 2.9526e-1 -2.545605e-1 -2.545605e-1
9.40651e0 2.5676e-1 -2.545605e-1 -2.545605e-1
9.914978e0 2.2154e-1 -2.545605e-1 -2.545605e-1
1.0423447e1 1.8974e-1 -2.545605e-1 -2.545605e-1
1.0931915e1 1.6122e-1 -2.545605e-1 -2.545605e-1
1.1440384e1 1.3593e-1 -2.545605e-1 -2.545605e-1
1.1948854e1 1.1372e-1 -2.545605e-1 -2.545605e-1
1.2457323e1 9.440166e-2 -2.545605e-1 -2.545605e-1
1.2965791e1 7.7762e-2 -2.545605e-1 -2.545605e-1
1.347426e1 6.356029e-2 -2.545605e-1 -2.545605e-1
1.3982729e1 5.155124e-2 -2.545605e-1 -2.545605e-1
1.4491199e1 4.148743e-2 -2.545605e-1 -2.545605e-1
1.4999667e1 3.313106e-2 -2.545605e-1 -2.545605e-1

-1.5e1 3.409341e-2 -8.50806e-2 -8.50806e-2
-1.4491531e1 4.269319e-2 -8.50806e-2 -8.50806e-2
-1.3983063e1 5.3049e-2 -8.50806e-2 -8.50806e-2
-1.3474594e1 6.540833e-2 -8.50806e-2 -8.50806e-2
-1.2966125e1 8.002248e-2 -8.50806e-2 -8.50806e-2
-1.2457655e1 9.714653e-2 -8.50806e-2 -8.50806e-2
-1.1949187e1 1.1702e-1 -8.50806e-2 -8.50806e-2
-1.1440718e1 1.3983e-1 -8.50806e-2 -8.50806e-2
-1.093225e1 1.6594e-1 -8.50806e-2 -8.50806e-2
-1.0423781e1 1.9524e-1 -8.50806e-2 -8.50806e-2
-9.91531e0 2.2804e-1 -8.50806e-2 -8.50806e-2
-9.406842e0 2.6425e-1 -8.50806e-2 -8.50806e-2
-8.898373e0 3.0386e-1 -8.50806e-2 -8.50806e-2
-8.389905e0 3.4668e-1 -8.50806e-2 -8.50806e-2
-7.881436e0 3.9249e-1 -8.50806e-2 -8.50806e-2
-7.372966e0 4.409e-1 -8.50806e-2 -8.50806e-2
-6.864497e0 4.9152e-1 -8.50806e-2 -8.50806e-2
-6.356029e0 5.4362e-1 -8.50806e-2 -8.50806e-2
-5.84756e0 5.9674e-1 -8.50806e-2 -8.50806e-2
-5.339091e0 6.4986e-1 -8.50806e-2 -8.50806e-2
-4.830621e0 7.0227e-1 -8.50806e-2 -8.50806e-2
-4.322153e0 7.5308e-1 -8.50806e-2 -8.50806e-2
-3.813684e0 8.0128e-1 -8.50806e-2 -8.50806e-2
-3.305214e0 8.46e-1 -8.50806e-2 -8.50806e-2
-2.796745e0 8.863e-1 -8.50806e-2 -8.50806e-2
-2.288277e0 9.2131e-1 -8.50806e-2 -8.50806e-2
-1.779808e0 9.5032e-1 -8.50806e-2 -8.50806e-2
-1.27134e0 9.7273e-1 -8.50806e-2 -8.50806e-2
-7.6287e-1 9.8793e-1 -8.50806e-2 -8.50806e-2
-2.544e-1 9.9564e-1 -8.50806e-2 -8.50806e-2
2.54068e-1 9.9564e-1 -8.50806e-2 -8.50806e-2
7.62537e-1 9.8793e-1 -8.50806e-2 -8.50806e-2
1.271005e0 9.7273e-1 -8.50806e-2 -8.50806e-2
1.779475e0 9.5032e-1 -8.50806e-2 -8.50806e-2
2.287944e0 9.2131e-1 -8.50806e-2 -8.50806e-2
2.796413e0 8.863e-1 -8.50806e-2 -8.50806e-2
3.304881e0 8.46e-1 -8.50806e-2 -8.50806e-2
3.81335e0 8.0128e-1 -8.50806e-2 -8.50806e-2
4.32182e0 7.5308e-1 -8.50806e-2 -8.50806e-2
4.830289e0 7.0227e-1 -8.50806e-2 -8.50806e-2
5.338757e0 6.4986e-1 -8.50806e-2 -8.50806e-2
5.847226e0 5.9674e-1 -8.50806e-2 -8.50806e-2
6.355695e0 5.4372e-1 -8.50806e-2 -8.50806e-2
6.864165e0 4.9152e-1 -8.50806e-2 -8.50806e-2
7.372633e0 4.41e-1 -8.50806e-2 -8.50806e-2
7.881102e0 3.9249e-1 -8.50806e-2 -8.50806e-2
8.38957e0 3.4668e-1 -8.50806e-2 -8.50806e-2
8.89804e0 3.0386e-1 -8.50806e-2 -8.50806e-2
9.40651e0 2.6425e-1 -8.50806e-2 -8.50806e-2
9.914978e0 2.2804e-1 -8.50806e-2 -8.50806e-2
1.0423447e1 1.9524e-1 -8.50806e-2 -8.50806e-2
1.0931915e1 1.6594e-1 -8.50806e-2 -8.50806e-2
1.1440384e1 1.3992e-1 -8.50806e-2 -8.50806e-2
1.1948854e1 1.1702e-1 -8.50806e-2 -8.50806e-2
1.2457323e1 9.715814e-2 -8.50806e-2 -8.50806e-2
1.2965791e1 8.003215e-2 -8.50806e-2 -8.50806e-2
1.347426e1 6.54162e-2 -8.50806e-2 -8.50806e-2
1.3982729e1 5.305647e-2 -8.50806e-2 -8.50806e-2
1.4491199e1 4.26997e-2 -8.50806e-2 -8.50806e-2
1.4999667e1 3.40986e-2 -8.50806e-2 -8.50806e-2

-1.5e1 3.409541e-2 8.43994e-2 8.43994e-2
-1.4491531e1 4.269571e-2 8.43994e-2 8.43994e-2
-1.3983063e1 5.305217e-2 8.43994e-2 8.43994e-2
-1.3474594e1 6.541089e-2 8.43994e-2 8.43994e-2
-1.2966125e1 8.002596e-2 8.43994e-2 8.43994e-2
-1.2457655e1 9.715074e-2 8.43994e-2 8.43994e-2
-1.1949187e1 1.1702e-1 8.43994e-2 8.43994e-2
-1.1440718e1 1.3983e-1 8.43994e-2 8.43994e-2
-1.093225e1 1.6594e-1 8.43994e-2 8.43994e-2
-1.0423781e1 1.9524e-1 8.43994e-2 8.43994e-2
-9.91531e0 2.2804e-1 8.43994e-2 8.43994e-2
-9.406842e0 2.6425e-1 8.43994e-2 8.43994e-2
-8.898373e0 3.0386e-1 8.43994e-2 8.43994e-2
-8.389905e0 3.4668e-1 8.43994e-2 8.43994e-2
-7.881436e0 3.9249e-1 8.43994e-2 8.43994e-2
-7.372966e0 4.41e-1 8.43994e-2 8.43994e-2
-6.864497e0 4.9152e-1 8.43994e-2 8.43994e-2
-6.356029e0 5.4372e-1 8.43994e-2 8.43994e-2
-5.84756e0 5.9674e-1 8.43994e-2 8.43994e-2
-5.339091e0 6.4986e-1 8.43994e-2 8.43994e-2
-4.830621e0 7.0227e-1 8.43994e-2 8.43994e-2
-4.322153e0 7.5308e-1 8.43994e-2 8.43994e-2
-3.813684e0 8.0128e-1 8.43994e-2 8.43994e-2
-3.305214e0 8.46e-1 8.43994e-2 8.43994e-2
-2.796745e0 8.863e-1 8.43994e-2 8.43994e-2
-2.288277e0 9.2142e-1 8.43994e-2 8.43994e-2
-1.779808e0 9.5042e-1 8.43994e-2 8.43994e-2
-1.27134e0 9.7273e-1 8.43994e-2 8.43994e-2
-7.6287e-1 9.8793e-1 8.43994e-2 8.43994e-2
-2.544e-1 9.9564e-1 8.43994e-2 8.43994e-2
2.54068e-1 9.9564e-1 8.43994e-2 8.43994e-2
7.62537e-1 9.8804e-1 8.43994e-2 8.43994e-2
1.271005e0 9.7282e-1 8.43994e-2 8.43994e-2
1.779475e0 9.5042e-1 8.43994e-2 8.43994e-2
2.287944e0 9.2142e-1 8.43994e-2 8.43994e-2
2.796413e0 8.863e-1 8.43994e-2 8.43994e-2
3.304881e0 8.46e-1 8.43994e-2 8.43994e-2
3.81335e0 8.0128e-1 8.43994e-2 8.43994e-2
4.32182e0 7.5308e-1 8.43994e-2 8.43994e-2
4.830289e0 7.0236e-1 8.43994e-2 8.43994e-2
5.338757e0 6.4995e-1 8.43994e-2 8.43994e-2
5.847226e0 5.9674e-1 8.43994e-2 8.43994e-2
6.355695e0 5.4372e-1 8.43994e-2 8.43994e-2
6.864165e0 4.9161e-1 8.43994e-2 8.43994e-2
7.372633e0 4.41e-1 8.43994e-2 8.43994e-2
7.881102e0 3.926e-1 8.43994e-2 8.43994e-2
8.38957e0 3.4668e-1 8.43994e-2 8.43994e-2
8.89804e0 3.0386e-1 8.43994e-2 8.43994e-2
9.40651e0 2.6425e-1 8.43994e-2 8.43994e-2
9.914978e0 2.2804e-1 8.43994e-2 8.43994e-2
1.0423447e1 1.9524e-1 8.43994e-2 8.43994e-2
1.0931915e1 1.6594e-1 8.43994e-2 8.43994e-2
1.1440384e1 1.3992e-1 8.43994e-2 8.43994e-2
1.1948854e1 1.1702e-1 8.43994e-2 8.43994e-2
1.2457323e1 9.716425e-2 8.43994e-2 8.43994e-2
1.2965791e1 8.003694e-2 8.43994e-2 8.43994e-2
1.347426e1 6.542032e-2 8.43994e-2 8.43994e-2
1.3982729e1 5.305965e-2 8.43994e-2 8.43994e-2
1.4491199e1 4.270163e-2 8.43994e-2 8.43994e-2
1.4999667e1 3.410033e-2 8.43994e-2 8.43994e-2

-1.5e1 3.31321e-2 2.538794e-1 2.538794e-1
-1.4491531e1 4.148882e-2 2.538794e-1 2.538794e-1
-1.3983063e1 5.155287e-2 2.538794e-1 2.538794e-1
-1.3474594e1 6.356305e-2 2.538794e-1 2.538794e-1
-1.2966125e1 7.776515e-2 2.538794e-1 2.538794e-1
-1.2457655e1 9.440605e-2 2.538794e-1 2.538794e-1
-1.1949187e1 1.1372e-1 2.538794e-1 2.538794e-1
-1.1440718e1 1.3593e-1 2.538794e-1 2.538794e-1
-1.093225e1 1.6122e-1 2.538794e-1 2.538794e-1
-1.0423781e1 1.8974e-1 2.538794e-1 2.538794e-1
-9.91531e0 2.2154e-1 2.538794e-1 2.538794e-1
-9.406842e0 2.5676e-1 2.538794e-1 2.538794e-1
-8.898373e0 2.9526e-1 2.538794e-1 2.538794e-1
-8.389905e0 3.3687e-1 2.538794e-1 2.538794e-1
-7.881436e0 3.8138e-1 2.538794e-1 2.538794e-1
-7.372966e0 4.285e-1 2.538794e-1 2.538794e-1
-6.864497e0 4.7762e-1 2.538794e-1 2.538794e-1
-6.356029e0 5.2832e-1 2.538794e-1 2.538794e-1
-5.84756e0 5.7983e-1 2.538794e-1 2.538794e-1
-5.339091e0 6.3155e-1 2.538794e-1 2.538794e-1
-4.830621e0 6.8246e-1 2.538794e-1 2.538794e-1
-4.322153e0 7.3177e-1 2.538794e-1 2.538794e-1
-3.813684e0 7.7869e-1 2.538794e-1 2.538794e-1
-3.305214e0 8.221e-1 2.538794e-1 2.538794e-1
-2.796745e0 8.613e-1 2.538794e-1 2.538794e-1
-2.288277e0 8.9531e-1 2.538794e-1 2.538794e-1
-1.779808e0 9.2352e-1 2.538794e-1 2.538794e-1
-1.27134e0 9.4533e-1 2.538794e-1 2.538794e-1
-7.6287e-1 9.6002e-1 2.538794e-1 2.538794e-1
-2.544e-1 9.6753e-1 2.538794e-1 2.538794e-1
2.54068e-1 9.6753e-1 2.538794e-1 2.538794e-1
7.62537e-1 9.6002e-1 2.538794e-1 2.538794e-1
1.271005e0 9.4533e-1 2.538794e-1 2.538794e-1
1.779475e0 9.2352e-1 2.538794e-1 2.538794e-1
2.287944e0 8.9531e-1 2.538794e-1 2.538794e-1
2.796413e0 8.613e-1 2.538794e-1 2.538794e-1
3.304881e0 8.221e-1 2.538794e-1 2.538794e-1
3.81335e0 7.7869e-1 2.538794e-1 2.538794e-1
4.32182e0 7.3187e-1 2.538794e-1 2.538794e-1
4.830289e0 6.8246e-1 2.538794e-1 2.538794e-1
5.338757e0 6.3155e-1 2.538794e-1 2.538794e-1
5.847226e0 5.7994e-1 2.538794e-1 2.538794e-1
6.355695e0 5.2832e-1 2.538794e-1 2.538794e-1
6.864165e0 4.777e-1 2.538794e-1 2.538794e-1
7.372633e0 4.285e-1 2.538794e-1 2.538794e-1
7.881102e0 3.8148e-1 2.538794e-1 2.538794e-1
8.38957e0 3.3698e-1 2.538794e-1 2.538794e-1
8.89804e0 2.9526e-1 2.538794e-1 2.538794e-1
9.40651e0 2.5685e-1 2.538794e-1 2.538794e-1
9.914978e0 2.2165e-1 2.538794e-1 2.538794e-1
1.0423447e1 1.8974e-1 2.538794e-1 2.538794e-1
1.0931915e1 1.6122e-1 2.538794e-1 2.538794e-1
1.1440384e1 1.3593e-1 2.538794e-1 2.538794e-1
1.1948854e1 1.1372e-1 2.538794e-1 2.538794e-1
1.2457323e1 9.441776e-2 2.538794e-1 2.538794e-1
1.2965791e1 7.777492e-2 2.538794e-1 2.538794e-1
1.347426e1 6.357205e-2 2.538794e-1 2.538794e-1
1.3982729e1 5.155995e-2 2.538794e-1 2.538794e-1
1.4491199e1 4.149518e-2 2.538794e-1 2.538794e-1
1.4999667e1 3.313701e-2 2.538794e-1 2.538794e-1

-1.5e1 3.128384e-2 4.233594e-1 4.233594e-1
-1.4491531e1 3.917491e-2 4.233594e-1 4.233594e-1
-1.3983063e1 4.867741e-2 4.233594e-1 4.233594e-1
-1.3474594e1 6.001848e-2 4.233594e-1 4.233594e-1
-1.2966125e1 7.342847e-2 4.233594e-1 4.233594e-1
-1.2457655e1 8.914114e-2 4.233594e-1 4.233594e-1
-1.1949187e1 1.0732e-1 4.233594e-1 4.233594e-1
-1.1440718e1 1.2833e-1 4.233594e-1 4.233594e-1
-1.093225e1 1.5222e-1 4.233594e-1 4.233594e-1
-1.0423781e1 1.7914e-1 4.233594e-1 4.233594e-1
-9.91531e0 2.0924e-1 4.233594e-1 4.233594e-1
-9.406842e0 2.4245e-1 4.233594e-1 4.233594e-1
-8.898373e0 2.7876e-1 4.233594e-1 4.233594e-1
-8.389905e0 3.1807e-1 4.233594e-1 4.233594e-1
-7.881436e0 3.6018e-1 4.233594e-1 4.233594e-1
-7.372966e0 4.0459e-1 4.233594e-1 4.233594e-1
-6.864497e0 4.51e-1 4.233594e-1 4.233594e-1
-6.356029e0 4.9892e-1 4.233594e-1 4.233594e-1
-5.84756e0 5.4753e-1 4.233594e-1 4.233594e-1
-5.339091e0 5.9634e-1 4.233594e-1 4.233594e-1
-4.830621e0 6.4435e-1 4.233594e-1 4.233594e-1
-4.322153e0 6.9096e-1 4.233594e-1 4.233594e-1
-3.813684e0 7.3517e-1 4.233594e-1 4.233594e-1
-3.305214e0 7.7628e-1 4.233594e-1 4.233594e-1
-2.796745e0 8.1319e-1 4.233594e-1 4.233594e-1
-2.288277e0 8.454e-1 4.233594e-1 4.233594e-1
-1.779808e0 8.7201e-1 4.233594e-1 4.233594e-1
-1.27134e0 8.9261e-1 4.233594e-1 4.233594e-1
-7.6287e-1 9.0651e-1 4.233594e-1 4.233594e-1
-2.544e-1 9.1362e-1 4.233594e-1 4.233594e-1
2.54068e-1 9.1362e-1 4.233594e-1 4.233594e-1
7.62537e-1 9.0651e-1 4.233594e-1 4.233594e-1
1.271005e0 8.9261e-1 4.233594e-1 4.233594e-1
1.779475e0 8.7201e-1 4.233594e-1 4.233594e-1
2.287944e0 8.454e-1 4.233594e-1 4.233594e-1
2.796413e0 8.133e-1 4.233594e-1 4.233594e-1
3.304881e0 7.7628e-1 4.233594e-1 4.233594e-1
3.81335e0 7.3528e-1 4.233594e-1 4.233594e-1
4.32182e0 6.9096e-1 4.233594e-1 4.233594e-1
4.830289e0 6.4445e-1 4.233594e-1 4.233594e-1
5.338757e0 5.9634e-1 4.233594e-1 4.233594e-1
5.847226e0 5.4753e-1 4.233594e-1 4.233594e-1
6.355695e0 4.9892e-1 4.233594e-1 4.233594e-1
6.864165e0 4.51e-1 4.233594e-1 4.233594e-1
7.372633e0 4.0459e-1 4.233594e-1 4.233594e-1
7.881102e0 3.6018e-1 4.233594e-1 4.233594e-1
8.38957e0 3.1818e-1 4.233594e-1 4.233594e-1
8.89804e0 2.7885e-1 4.233594e-1 4.233594e-1
9.40651e0 2.4245e-1 4.233594e-1 4.233594e-1
9.914978e0 2.0924e-1 4.233594e-1 4.233594e-1
1.0423447e1 1.7914e-1 4.233594e-1 4.233594e-1
1.0931915e1 1.5222e-1 4.233594e-1 4.233594e-1
1.1440384e1 1.2833e-1 4.233594e-1 4.233594e-1
1.1948854e1 1.0732e-1 4.233594e-1 4.233594e-1
1.2457323e1 8.915202e-2 4.233594e-1 4.233594e-1
1.2965791e1 7.343733e-2 4.233594e-1 4.233594e-1
1.347426e1 6.002534e-2 4.233594e-1 4.233594e-1
1.3982729e1 4.86845e-2 4.233594e-1 4.233594e-1
1.4491199e1 3.918114e-2 4.233594e-1 4.233594e-1
1.4999667e1 3.128871e-2 4.233594e-1 4.233594e-1

-1.5e1 2.870258e-2 5.928394e-1 5.928394e-1
-1.4491531e1 3.594267e-2 5.928394e-1 5.928394e-1
-1.3983063e1 4.466162e-2 5.928394e-1 5.928394e-1
-1.3474594e1 5.506569e-2 5.928394e-1 5.928394e-1
-1.2966125e1 6.736926e-2 5.928394e-1 5.928394e-1
-1.2457655e1 8.178535e-2 5.928394e-1 5.928394e-1
-1.1949187e1 9.852023e-2 5.928394e-1 5.928394e-1
-1.1440718e1 1.1772e-1 5.928394e-1 5.928394e-1
-1.093225e1 1.3962e-1 5.928394e-1 5.928394e-1
-1.0423781e1 1.6434e-1 5.928394e-1 5.928394e-1
-9.91531e0 1.9194e-1 5.928394e-1 5.928394e-1
-9.406842e0 2.2244e-1 5.928394e-1 5.928394e-1
-8.898373e0 2.5575e-1 5.928394e-1 5.928394e-1
-8.389905e0 2.9185e-1 5.928394e-1 5.928394e-1
-7.881436e0 3.3047e-1 5.928394e-1 5.928394e-1
-7.372966e0 3.7119e-1 5.928394e-1 5.928394e-1
-6.864497e0 4.1379e-1 5.928394e-1 5.928394e-1
-6.356029e0 4.577e-1 5.928394e-1 5.928394e-1
-5.84756e0 5.0232e-1 5.928394e-1 5.928394e-1
-5.339091e0 5.4712e-1 5.928394e-1 5.928394e-1
-4.830621e0 5.9123e-1 5.928394e-1 5.928394e-1
-4.322153e0 6.3394e-1 5.928394e-1 5.928394e-1
-3.813684e0 6.7456e-1 5.928394e-1 5.928394e-1
-3.305214e0 7.1216e-1 5.928394e-1 5.928394e-1
-2.796745e0 7.4617e-1 5.928394e-1 5.928394e-1
-2.288277e0 7.7568e-1 5.928394e-1 5.928394e-1
-1.779808e0 8.001e-1 5.928394e-1 5.928394e-1
-1.27134e0 8.189e-1 5.928394e-1 5.928394e-1
-7.6287e-1 8.317e-1 5.928394e-1 5.928394e-1
-2.544e-1 8.382e-1 5.928394e-1 5.928394e-1
2.54068e-1 8.382e-1 5.928394e-1 5.928394e-1
7.62537e-1 8.317e-1 5.928394e-1 5.928394e-1
1.271005e0 8.189e-1 5.928394e-1 5.928394e-1
1.779475e0 8.001e-1 5.928394e-1 5.928394e-1
2.287944e0 7.7568e-1 5.928394e-1 5.928394e-1
2.796413e0 7.4617e-1 5.928394e-1 5.928394e-1
3.304881e0 7.1216e-1 5.928394e-1 5.928394e-1
3.81335e0 6.7456e-1 5.928394e-1 5.928394e-1
4.32182e0 6.3405e-1 5.928394e-1 5.928394e-1
4.830289e0 5.9123e-1 5.928394e-1 5.928394e-1
5.338757e0 5.4712e-1 5.928394e-1 5.928394e-1
5.847226e0 5.0241e-1 5.928394e-1 5.928394e-1
6.355695e0 4.577e-1 5.928394e-1 5.928394e-1
6.864165e0 4.1379e-1 5.928394e-1 5.928394e-1
7.372633e0 3.7119e-1 5.928394e-1 5.928394e-1
7.881102e0 3.3047e-1 5.928394e-1 5.928394e-1
8.38957e0 2.9185e-1 5.928394e-1 5.928394e-1
8.89804e0 2.5586e-1 5.928394e-1 5.928394e-1
9.40651e0 2.2244e-1 5.928394e-1 5.928394e-1
9.914978e0 1.9194e-1 5.928394e-1 5.928394e-1
1.0423447e1 1.6443e-1 5.928394e-1 5.928394e-1
1.0931915e1 1.3962e-1 5.928394e-1 5.928394e-1
1.1440384e1 1.1772e-1 5.928394e-1 5.928394e-1
1.1948854e1 9.853206e-2 5.928394e-1 5.928394e-1
1.2457323e1 8.179654e-2 5.928394e-1 5.928394e-1
1.2965791e1 6.737839e-2 5.928394e-1 5.928394e-1
1.347426e1 5.50732e-2 5.928394e-1 5.928394e-1
1.3982729e1 4.466766e-2 5.928394e-1 5.928394e-1
1.4491199e1 3.594786e-2 5.928394e-1 5.928394e-1
1.4999667e1 2.870676e-2 5.928394e-1 5.928394e-1

-1.5e1 2.558894e-2 7.623193e-1 7.623193e-1
-1.4491531e1 3.204338e-2 7.623193e-1 7.623193e-1
-1.3983063e1 3.981635e-2 7.623193e-1 7.623193e-1
-1.3474594e1 4.90916e-2 7.623193e-1 7.623193e-1
-1.2966125e1 6.006053e-2 7.623193e-1 7.623193e-1
-1.2457655e1 7.291254e-2 7.623193e-1 7.623193e-1
-1.1949187e1 8.783124e-2 7.623193e-1 7.623193e-1
-1.1440718e1 1.0492e-1 7.623193e-1 7.623193e-1
-1.093225e1 1.2453e-1 7.623193e-1 7.623193e-1
-1.0423781e1 1.4653e-1 7.623193e-1 7.623193e-1
-9.91531e0 1.7113e-1 7.623193e-1 7.623193e-1
-9.406842e0 1.9833e-1 7.623193e-1 7.623193e-1
-8.898373e0 2.2804e-1 7.623193e-1 7.623193e-1
-8.389905e0 2.6016e-1 7.623193e-1 7.623193e-1
-7.881436e0 2.9456e-1 7.623193e-1 7.623193e-1
-7.372966e0 3.3098e-1 7.623193e-1 7.623193e-1
-6.864497e0 3.6888e-1 7.623193e-1 7.623193e-1
-6.356029e0 4.0799e-1 7.623193e-1 7.623193e-1
-5.84756e0 4.478e-1 7.623193e-1 7.623193e-1
-5.339091e0 4.8772e-1 7.623193e-1 7.623193e-1
-4.830621e0 5.2702e-1 7.623193e-1 7.623193e-1
-4.322153e0 5.6523e-1 7.623193e-1 7.623193e-1
-3.813684e0 6.0133e-1 7.623193e-1 7.623193e-1
-3.305214e0 6.3495e-1 7.623193e-1 7.623193e-1
-2.796745e0 6.6516e-1 7.623193e-1 7.623193e-1
-2.288277e0 6.9147e-1 7.623193e-1 7.623193e-1
-1.779808e0 7.1327e-1 7.623193e-1 7.623193e-1
-1.27134e0 7.3007e-1 7.623193e-1 7.623193e-1
-7.6287e-1 7.4147e-1 7.623193e-1 7.623193e-1
-2.544e-1 7.4727e-1 7.623193e-1 7.623193e-1
2.54068e-1 7.4727e-1 7.623193e-1 7.623193e-1
7.62537e-1 7.4147e-1 7.623193e-1 7.623193e-1
1.271005e0 7.3007e-1 7.623193e-1 7.623193e-1
1.779475e0 7.1327e-1 7.623193e-1 7.623193e-1
2.287944e0 6.9147e-1 7.623193e-1 7.623193e-1
2.796413e0 6.6516e-1 7.623193e-1 7.623193e-1
3.304881e0 6.3495e-1 7.623193e-1 7.623193e-1
3.81335e0 6.0133e-1 7.623193e-1 7.623193e-1
4.32182e0 5.6523e-1 7.623193e-1 7.623193e-1
4.830289e0 5.2711e-1 7.623193e-1 7.623193e-1
5.338757e0 4.8772e-1 7.623193e-1 7.623193e-1
5.847226e0 4.479e-1 7.623193e-1 7.623193e-1
6.355695e0 4.081e-1 7.623193e-1 7.623193e-1
6.864165e0 3.6888e-1 7.623193e-1 7.623193e-1
7.372633e0 3.3098e-1 7.623193e-1 7.623193e-1
7.881102e0 2.9456e-1 7.623193e-1 7.623193e-1
8.38957e0 2.6025e-1 7.623193e-1 7.623193e-1
8.89804e0 2.2804e-1 7.623193e-1 7.623193e-1
9.40651e0 1.9833e-1 7.623193e-1 7.623193e-1
9.914978e0 1.7113e-1 7.623193e-1 7.623193e-1
1.0423447e1 1.4653e-1 7.623193e-1 7.623193e-1
1.0931915e1 1.2453e-1 7.623193e-1 7.623193e-1
1.1440384e1 1.0501e-1 7.623193e-1 7.623193e-1
1.1948854e1 8.784224e-2 7.623193e-1 7.623193e-1
1.2457323e1 7.29224e-2 7.623193e-1 7.623193e-1
1.2965791e1 6.006844e-2 7.623193e-1 7.623193e-1
1.347426e1 4.90982e-2 7.623193e-1 7.623193e-1
1.3982729e1 3.982164e-2 7.623193e-1 7.623193e-1
1.4491199e1 3.204791e-2 7.623193e-1 7.623193e-1
1.4999667e1 2.559232e-2 7.623193e-1 7.623193e-1

-1.5e1 2.216653e-2 9.317993e-1 9.317993e-1
-1.4491531e1 2.775801e-2 9.317993e-1 9.317993e-1
-1.3983063e1 3.449112e-2 9.317993e-1 9.317993e-1
-1.3474594e1 4.2527e-2 9.317993e-1 9.317993e-1
-1.2966125e1 5.202864e-2 9.317993e-1 9.317993e-1
-1.2457655e1 6.316202e-2 9.317993e-1 9.317993e-1
-1.1949187e1 7.608585e-2 9.317993e-1 9.317993e-1
-1.1440718e1 9.094473e-2 9.317993e-1 9.317993e-1
-1.093225e1 1.0782e-1 9.317993e-1 9.317993e-1
-1.0423781e1 1.2692e-1 9.317993e-1 9.317993e-1
-9.91531e0 1.4822e-1 9.317993e-1 9.317993e-1
-9.406842e0 1.7183e-1 9.317993e-1 9.317993e-1
-8.898373e0 1.9754e-1 9.317993e-1 9.317993e-1
-8.389905e0 2.2534e-1 9.317993e-1 9.317993e-1
-7.881436e0 2.5516e-1 9.317993e-1 9.317993e-1
-7.372966e0 2.8667e-1 9.317993e-1 9.317993e-1
-6.864497e0 3.1956e-1 9.317993e-1 9.317993e-1
-6.356029e0 3.5349e-1 9.317993e-1 9.317993e-1
-5.84756e0 3.8799e-1 9.317993e-1 9.317993e-1
-5.339091e0 4.225e-1 9.317993e-1 9.317993e-1
-4.830621e0 4.566e-1 9.317993e-1 9.317993e-1
-4.322153e0 4.8961e-1 9.317993e-1 9.317993e-1
-3.813684e0 5.2092e-1 9.317993e-1 9.317993e-1
-3.305214e0 5.5003e-1 9.317993e-1 9.317993e-1
-2.796745e0 5.7623e-1 9.317993e-1 9.317993e-1
-2.288277e0 5.9903e-1 9.317993e-1 9.317993e-1
-1.779808e0 6.1784e-1 9.317993e-1 9.317993e-1
-1.27134e0 6.3245e-1 9.317993e-1 9.317993e-1
-7.6287e-1 6.4235e-1 9.317993e-1 9.317993e-1
-2.544e-1 6.4735e-1 9.317993e-1 9.317993e-1
2.54068e-1 6.4735e-1 9.317993e-1 9.317993e-1
7.62537e-1 6.4235e-1 9.317993e-1 9.317993e-1
1.271005e0 6.3245e-1 9.317993e-1 9.317993e-1
1.779475e0 6.1794e-1 9.317993e-1 9.317993e-1
2.287944e0 5.9903e-1 9.317993e-1 9.317993e-1
2.796413e0 5.7623e-1 9.317993e-1 9.317993e-1
3.304881e0 5.5003e-1 9.317993e-1 9.317993e-1
3.81335e0 5.2092e-1 9.317993e-1 9.317993e-1
4.32182e0 4.8961e-1 9.317993e-1 9.317993e-1
4.830289e0 4.566e-1 9.317993e-1 9.317993e-1
5.338757e0 4.225e-1 9.317993e-1 9.317993e-1
5.847226e0 3.8799e-1 9.317993e-1 9.317993e-1
6.355695e0 3.5349e-1 9.317993e-1 9.317993e-1
6.864165e0 3.1956e-1 9.317993e-1 9.317993e-1
7.372633e0 2.8667e-1 9.317993e-1 9.317993e-1
7.881102e0 2.5516e-1 9.317993e-1 9.317993e-1
8.38957e0 2.2545e-1 9.317993e-1 9.317993e-1
8.89804e0 1.9754e-1 9.317993e-1 9.317993e-1
9.40651e0 1.7183e-1 9.317993e-1 9.317993e-1
9.914978e0 1.4822e-1 9.317993e-1 9.317993e-1
1.0423447e1 1.2692e-1 9.317993e-1 9.317993e-1
1.0931915e1 1.0782e-1 9.317993e-1 9.317993e-1
1.1440384e1 9.095573e-2 9.317993e-1 9.317993e-1
1.1948854e1 7.609554e-2 9.317993e-1 9.317993e-1
1.2457323e1 6.317006e-2 9.317993e-1 9.317993e-1
1.2965791e1 5.203548e-2 9.317993e-1 9.317993e-1
1.347426e1 4.253249e-2 9.317993e-1 9.317993e-1
1.3982729e1 3.449597e-2 9.317993e-1 9.317993e-1
1.4491199e1 2.776225e-2 9.317993e-1 9.317993e-1
1.4999667e1 2.217015e-2 9.317993e-1 9.317993e-1

-1.5e1 1.865854e-2 1.1012793e0 1.1012793e0
-1.4491531e1 2.336517e-2 1.1012793e0 1.1012793e0
-1.3983063e1 2.903294e-2 1.1012793e0 1.1012793e0
-1.3474594e1 3.579623e-2 1.1012793e0 1.1012793e0
-1.2966125e1 4.379442e-2 1.1012793e0 1.1012793e0
-1.2457655e1 5.316562e-2 1.1012793e0 1.1012793e0
-1.1949187e1 6.404419e-2 1.1012793e0 1.1012793e0
-1.1440718e1 7.655164e-2 1.1012793e0 1.1012793e0
-1.093225e1 9.079518e-2 1.1012793e0 1.1012793e0
-1.0423781e1 1.0681e-1 1.1012793e0 1.1012793e0
-9.91531e0 1.2473e-1 1.1012793e0 1.1012793e0
-9.406842e0 1.4462e-1 1.1012793e0 1.1012793e0
-8.898373e0 1.6623e-1 1.1012793e0 1.1012793e0
-8.389905e0 1.8974e-1 1.1012793e0 1.1012793e0
-7.881436e0 2.1474e-1 1.1012793e0 1.1012793e0
-7.372966e0 2.4126e-1 1.1012793e0 1.1012793e0
-6.864497e0 2.6895e-1 1.1012793e0 1.1012793e0
-6.356029e0 2.9756e-1 1.1012793e0 1.1012793e0
-5.84756e0 3.2657e-1 1.1012793e0 1.1012793e0
-5.339091e0 3.5558e-1 1.1012793e0 1.1012793e0
-4.830621e0 3.843e-1 1.1012793e0 1.1012793e0
-4.322153e0 4.121e-1 1.1012793e0 1.1012793e0
-3.813684e0 4.3849e-1 1.1012793e0 1.1012793e0
-3.305214e0 4.63e-1 1.1012793e0 1.1012793e0
-2.796745e0 4.8502e-1 1.1012793e0 1.1012793e0
-2.288277e0 5.0421e-1 1.1012793e0 1.1012793e0
-1.779808e0 5.2011e-1 1.1012793e0 1.1012793e0
-1.27134e0 5.3232e-1 1.1012793e0 1.1012793e0
-7.6287e-1 5.4062e-1 1.1012793e0 1.1012793e0
-2.544e-1 5.4483e-1 1.1012793e0 1.1012793e0
2.54068e-1 5.4483e-1 1.1012793e0 1.1012793e0
7.62537e-1 5.4062e-1 1.1012793e0 1.1012793e0
1.271005e0 5.3232e-1 1.1012793e0 1.1012793e0
1.779475e0 5.2011e-1 1.1012793e0 1.1012793e0
2.287944e0 5.0421e-1 1.1012793e0 1.1012793e0
2.796413e0 4.8502e-1 1.1012793e0 1.1012793e0
3.304881e0 4.63e-1 1.1012793e0 1.1012793e0
3.81335e0 4.3849e-1 1.1012793e0 1.1012793e0
4.32182e0 4.121e-1 1.1012793e0 1.1012793e0
4.830289e0 3.8438e-1 1.1012793e0 1.1012793e0
5.338757e0 3.5568e-1 1.1012793e0 1.1012793e0
5.847226e0 3.2657e-1 1.1012793e0 1.1012793e0
6.355695e0 2.9756e-1 1.1012793e0 1.1012793e0
6.864165e0 2.6895e-1 1.1012793e0 1.1012793e0
7.372633e0 2.4135e-1 1.1012793e0 1.1012793e0
7.881102e0 2.1484e-1 1.1012793e0 1.1012793e0
8.38957e0 1.8974e-1 1.1012793e0 1.1012793e0
8.89804e0 1.6623e-1 1.1012793e0 1.1012793e0
9.40651e0 1.4462e-1 1.1012793e0 1.1012793e0
9.914978e0 1.2482e-1 1.1012793e0 1.1012793e0
1.0423447e1 1.0681e-1 1.1012793e0 1.1012793e0
1.0931915e1 9.0806e-2 1.1012793e0 1.1012793e0
1.1440384e1 7.656097e-2 1.1012793e0 1.1012793e0
1.1948854e1 6.40518e-2 1.1012793e0 1.1012793e0
1.2457323e1 5.317296e-2 1.1012793e0 1.1012793e0
1.2965791e1 4.380037e-2 1.1012793e0 1.1012793e0
1.347426e1 3.58013e-2 1.1012793e0 1.1012793e0
1.3982729e1 2.903687e-2 1.1012793e0 1.1012793e0
1.4491199e1 2.33683e-2 1.1012793e0 1.1012793e0
1.4999667e1 1.866147e-2 1.1012793e0 1.1012793e0

-1.5e1 1.526082e-2 1.2707593e0 1.2707593e0
-1.4491531e1 1.911023e-2 1.2707593e0 1.2707593e0
-1.3983063e1 2.374577e-2 1.2707593e0 1.2707593e0
-1.3474594e1 2.927808e-2 1.2707593e0 1.2707593e0
-1.2966125e1 3.58198e-2 1.2707593e0 1.2707593e0
-1.2457655e1 4.348485e-2 1.2707593e0 1.2707593e0
-1.1949187e1 5.238214e-2 1.2707593e0 1.2707593e0
-1.1440718e1 6.261229e-2 1.2707593e0 1.2707593e0
-1.093225e1 7.42622e-2 1.2707593e0 1.2707593e0
-1.0423781e1 8.739912e-2 1.2707593e0 1.2707593e0
-9.91531e0 1.0202e-1 1.2707593e0 1.2707593e0
-9.406842e0 1.1823e-1 1.2707593e0 1.2707593e0
-8.898373e0 1.3603e-1 1.2707593e0 1.2707593e0
-8.389905e0 1.5514e-1 1.2707593e0 1.2707593e0
-7.881436e0 1.7563e-1 1.2707593e0 1.2707593e0
-7.372966e0 1.9734e-1 1.2707593e0 1.2707593e0
-6.864497e0 2.1994e-1 1.2707593e0 1.2707593e0
-6.356029e0 2.4335e-1 1.2707593e0 1.2707593e0
-5.84756e0 2.6706e-1 1.2707593e0 1.2707593e0
-5.339091e0 2.9086e-1 1.2707593e0 1.2707593e0
-4.830621e0 3.1436e-1 1.2707593e0 1.2707593e0
-4.322153e0 3.3707e-1 1.2707593e0 1.2707593e0
-3.813684e0 3.5867e-1 1.2707593e0 1.2707593e0
-3.305214e0 3.7868e-1 1.2707593e0 1.2707593e0
-2.796745e0 3.9668e-1 1.2707593e0 1.2707593e0
-2.288277e0 4.124e-1 1.2707593e0 1.2707593e0
-1.779808e0 4.254e-1 1.2707593e0 1.2707593e0
-1.27134e0 4.354e-1 1.2707593e0 1.2707593e0
-7.6287e-1 4.422e-1 1.2707593e0 1.2707593e0
-2.544e-1 4.456e-1 1.2707593e0 1.2707593e0
2.54068e-1 4.456e-1 1.2707593e0 1.2707593e0
7.62537e-1 4.422e-1 1.2707593e0 1.2707593e0
1.271005e0 4.354e-1 1.2707593e0 1.2707593e0
1.779475e0 4.254e-1 1.2707593e0 1.2707593e0
2.287944e0 4.124e-1 1.2707593e0 1.2707593e0
2.796413e0 3.9668e-1 1.2707593e0 1.2707593e0
3.304881e0 3.7868e-1 1.2707593e0 1.2707593e0
3.81335e0 3.5867e-1 1.2707593e0 1.2707593e0
4.32182e0 3.3707e-1 1.2707593e0 1.2707593e0
4.830289e0 3.1436e-1 1.2707593e0 1.2707593e0
5.338757e0 2.9086e-1 1.2707593e0 1.2707593e0
5.847226e0 2.6706e-1 1.2707593e0 1.2707593e0
6.355695e0 2.4335e-1 1.2707593e0 1.2707593e0
6.864165e0 2.2005e-1 1.2707593e0 1.2707593e0
7.372633e0 1.9734e-1 1.2707593e0 1.2707593e0
7.881102e0 1.7563e-1 1.2707593e0 1.2707593e0
8.38957e0 1.5514e-1 1.2707593e0 1.2707593e0
8.89804e0 1.3603e-1 1.2707593e0 1.2707593e0
9.40651e0 1.1823e-1 1.2707593e0 1.2707593e0
9.914978e0 1.0202e-1 1.2707593e0 1.2707593e0
1.0423447e1 8.740906e-2 1.2707593e0 1.2707593e0
1.0931915e1 7.426985e-2 1.2707593e0 1.2707593e0
1.1440384e1 6.261977e-2 1.2707593e0 1.2707593e0
1.1948854e1 5.238873e-2 1.2707593e0 1.2707593e0
1.2457323e1 4.349026e-2 1.2707593e0 1.2707593e0
1.2965791e1 3.582455e-2 1.2707593e0 1.2707593e0
1.347426e1 2.928195e-2 1.2707593e0 1.2707593e0
1.3982729e1 2.37495e-2 1.2707593e0 1.2707593e0
1.4491199e1 1.911314e-2 1.2707593e0 1.2707593e0
1.4999667e1 1.526309e-2 1.2707593e0 1.2707593e0

-1.5e1 1.212868e-2 1.4402393e0 1.4402393e0
-1.4491531e1 1.518791e-2 1.4402393e0 1.4402393e0
-1.3983063e1 1.887218e-2 1.4402393e0 1.4402393e0
-1.3474594e1 2.32685e-2 1.4402393e0 1.4402393e0
-1.2966125e1 2.846786e-2 1.4402393e0 1.4402393e0
-1.2457655e1 3.455948e-2 1.4402393e0 1.4402393e0
-1.1949187e1 4.16303e-2 1.4402393e0 1.4402393e0
-1.1440718e1 4.976123e-2 1.4402393e0 1.4402393e0
-1.093225e1 5.901945e-2 1.4402393e0 1.4402393e0
-1.0423781e1 6.945984e-2 1.4402393e0 1.4402393e0
-9.91531e0 8.111676e-2 1.4402393e0 1.4402393e0
-9.406842e0 9.399672e-2 1.4402393e0 1.4402393e0
-8.898373e0 1.0802e-1 1.4402393e0 1.4402393e0
-8.389905e0 1.2332e-1 1.4402393e0 1.4402393e0
-7.881436e0 1.3962e-1 1.4402393e0 1.4402393e0
-7.372966e0 1.5683e-1 1.4402393e0 1.4402393e0
-6.864497e0 1.7484e-1 1.4402393e0 1.4402393e0
-6.356029e0 1.9334e-1 1.4402393e0 1.4402393e0
-5.84756e0 2.1225e-1 1.4402393e0 1.4402393e0
-5.339091e0 2.3116e-1 1.4402393e0 1.4402393e0
-4.830621e0 2.4976e-1 1.4402393e0 1.4402393e0
-4.322153e0 2.6785e-1 1.4402393e0 1.4402393e0
-3.813684e0 2.8506e-1 1.4402393e0 1.4402393e0
-3.305214e0 3.0096e-1 1.4402393e0 1.4402393e0
-2.796745e0 3.1526e-1 1.4402393e0 1.4402393e0
-2.288277e0 3.2777e-1 1.4402393e0 1.4402393e0
-1.779808e0 3.3807e-1 1.4402393e0 1.4402393e0
-1.27134e0 3.4598e-1 1.4402393e0 1.4402393e0
-7.6287e-1 3.5147e-1 1.4402393e0 1.4402393e0
-2.544e-1 3.5417e-1 1.4402393e0 1.4402393e0
2.54068e-1 3.5417e-1 1.4402393e0 1.4402393e0
7.62537e-1 3.5147e-1 1.4402393e0 1.4402393e0
1.271005e0 3.4598e-1 1.4402393e0 1.4402393e0
1.779475e0 3.3807e-1 1.4402393e0 1.4402393e0
2.287944e0 3.2777e-1 1.4402393e0 1.4402393e0
2.796413e0 3.1526e-1 1.4402393e0 1.4402393e0
3.304881e0 3.0096e-1 1.4402393e0 1.4402393e0
3.81335e0 2.8506e-1 1.4402393e0 1.4402393e0
4.32182e0 2.6785e-1 1.4402393e0 1.4402393e0
4.830289e0 2.4985e-1 1.4402393e0 1.4402393e0
5.338757e0 2.3116e-1 1.4402393e0 1.4402393e0
5.847226e0 2.1225e-1 1.4402393e0 1.4402393e0
6.355695e0 1.9334e-1 1.4402393e0 1.4402393e0
6.864165e0 1.7484e-1 1.4402393e0 1.4402393e0
7.372633e0 1.5683e-1 1.4402393e0 1.4402393e0
7.881102e0 1.3962e-1 1.4402393e0 1.4402393e0
8.38957e0 1.2332e-1 1.4402393e0 1.4402393e0
8.89804e0 1.0802e-1 1.4402393e0 1.4402393e0
9.40651e0 9.4005e-2 1.4402393e0 1.4402393e0
9.914978e0 8.112431e-2 1.4402393e0 1.4402393e0
1.0423447e1 6.946732e-2 1.4402393e0 1.4402393e0
1.0931915e1 5.902649e-2 1.4402393e0 1.4402393e0
1.1440384e1 4.976662e-2 1.4402393e0 1.4402393e0
1.1948854e1 4.163559e-2 1.4402393e0 1.4402393e0
1.2457323e1 3.456381e-2 1.4402393e0 1.4402393e0
1.2965791e1 2.847139e-2 1.4402393e0 1.4402393e0
1.347426e1 2.32716e-2 1.4402393e0 1.4402393e0
1.3982729e1 1.88746e-2 1.4402393e0 1.4402393e0
1.4491199e1 1.519014e-2 1.4402393e0 1.4402393e0
1.4999667e1 1.21306e-2 1.4402393e0 1.4402393e0

-1.5e1 9.366469e-3 1.6097192e0 1.6097192e0
-1.4491531e1 1.17288e-2 1.6097192e0 1.6097192e0
-1.3983063e1 1.457388e-2 1.6097192e0 1.6097192e0
-1.3474594e1 1.796892e-2 1.6097192e0 1.6097192e0
-1.2966125e1 2.198413e-2 1.6097192e0 1.6097192e0
-1.2457655e1 2.66884e-2 1.6097192e0 1.6097192e0
-1.1949187e1 3.21487e-2 1.6097192e0 1.6097192e0
-1.1440718e1 3.842719e-2 1.6097192e0 1.6097192e0
-1.093225e1 4.557732e-2 1.6097192e0 1.6097192e0
-1.0423781e1 5.364006e-2 1.6097192e0 1.6097192e0
-9.91531e0 6.264186e-2 1.6097192e0 1.6097192e0
-9.406842e0 7.258855e-2 1.6097192e0 1.6097192e0
-8.898373e0 8.346323e-2 1.6097192e0 1.6097192e0
-8.389905e0 9.522803e-2 1.6097192e0 1.6097192e0
-7.881436e0 1.0782e-1 1.6097192e0 1.6097192e0
-7.372966e0 1.2112e-1 1.6097192e0 1.6097192e0
-6.864497e0 1.3503e-1 1.6097192e0 1.6097192e0
-6.356029e0 1.4932e-1 1.6097192e0 1.6097192e0
-5.84756e0 1.6393e-1 1.6097192e0 1.6097192e0
-5.339091e0 1.7854e-1 1.6097192e0 1.6097192e0
-4.830621e0 1.9284e-1 1.6097192e0 1.6097192e0
-4.322153e0 2.0685e-1 1.6097192e0 1.6097192e0
-3.813684e0 2.2005e-1 1.6097192e0 1.6097192e0
-3.305214e0 2.3235e-1 1.6097192e0 1.6097192e0
-2.796745e0 2.4345e-1 1.6097192e0 1.6097192e0
-2.288277e0 2.5305e-1 1.6097192e0 1.6097192e0
-1.779808e0 2.6106e-1 1.6097192e0 1.6097192e0
-1.27134e0 2.6715e-1 1.6097192e0 1.6097192e0
-7.6287e-1 2.7136e-1 1.6097192e0 1.6097192e0
-2.544e-1 2.7345e-1 1.6097192e0 1.6097192e0
2.54068e-1 2.7345e-1 1.6097192e0 1.6097192e0
7.62537e-1 2.7136e-1 1.6097192e0 1.6097192e0
1.271005e0 2.6715e-1 1.6097192e0 1.6097192e0
1.779475e0 2.6106e-1 1.6097192e0 1.6097192e0
2.287944e0 2.5305e-1 1.6097192e0 1.6097192e0
2.796413e0 2.4345e-1 1.6097192e0 1.6097192e0
3.304881e0 2.3235e-1 1.6097192e0 1.6097192e0
3.81335e0 2.2014e-1 1.6097192e0 1.6097192e0
4.32182e0 2.0685e-1 1.6097192e0 1.6097192e0
4.830289e0 1.9293e-1 1.6097192e0 1.6097192e0
5.338757e0 1.7854e-1 1.6097192e0 1.6097192e0
5.847226e0 1.6393e-1 1.6097192e0 1.6097192e0
6.355695e0 1.4932e-1 1.6097192e0 1.6097192e0
6.864165e0 1.3503e-1 1.6097192e0 1.6097192e0
7.372633e0 1.2112e-1 1.6097192e0 1.6097192e0
7.881102e0 1.0782e-1 1.6097192e0 1.6097192e0
8.38957e0 9.523558e-2 1.6097192e0 1.6097192e0
8.89804e0 8.347108e-2 1.6097192e0 1.6097192e0
9.40651e0 7.25951e-2 1.6097192e0 1.6097192e0
9.914978e0 6.264757e-2 1.6097192e0 1.6097192e0
1.0423447e1 5.364597e-2 1.6097192e0 1.6097192e0
1.0931915e1 4.558287e-2 1.6097192e0 1.6097192e0
1.1440384e1 3.84318e-2 1.6097192e0 1.6097192e0
1.1948854e1 3.215288e-2 1.6097192e0 1.6097192e0
1.2457323e1 2.669164e-2 1.6097192e0 1.6097192e0
1.2965791e1 2.198672e-2 1.6097192e0 1.6097192e0
1.347426e1 1.797124e-2 1.6097192e0 1.6097192e0
1.3982729e1 1.45759e-2 1.6097192e0 1.6097192e0
1.4491199e1 1.173035e-2 1.6097192e0 1.6097192e0
1.4999667e1 9.367894e-3 1.6097192e0 1.6097192e0

-1.5e1 7.02832e-3 1.7791992e0 1.7791992e0
-1.4491531e1 8.801096e-3 1.7791992e0 1.7791992e0
-1.3983063e1 1.093576e-2 1.7791992e0 1.7791992e0
-1.3474594e1 1.348355e-2 1.7791992e0 1.7791992e0
-1.2966125e1 1.649623e-2 1.7791992e0 1.7791992e0
-1.2457655e1 2.002634e-2 1.7791992e0 1.7791992e0
-1.1949187e1 2.412393e-2 1.7791992e0 1.7791992e0
-1.1440718e1 2.883507e-2 1.7791992e0 1.7791992e0
-1.093225e1 3.420029e-2 1.7791992e0 1.7791992e0
-1.0423781e1 4.025043e-2 1.7791992e0 1.7791992e0
-9.91531e0 4.700449e-2 1.7791992e0 1.7791992e0
-9.406842e0 5.446794e-2 1.7791992e0 1.7791992e0
-8.898373e0 6.26296e-2 1.7791992e0 1.7791992e0
-8.389905e0 7.145775e-2 1.7791992e0 1.7791992e0
-7.881436e0 8.089893e-2 1.7791992e0 1.7791992e0
-7.372966e0 9.088086e-2 1.7791992e0 1.7791992e0
-6.864497e0 1.0132e-1 1.7791992e0 1.7791992e0
-6.356029e0 1.1201e-1 1.7791992e0 1.7791992e0
-5.84756e0 1.2292e-1 1.7791992e0 1.7791992e0
-5.339091e0 1.3393e-1 1.7791992e0 1.7791992e0
-4.830621e0 1.4473e-1 1.7791992e0 1.7791992e0
-4.322153e0 1.5523e-1 1.7791992e0 1.7791992e0
-3.813684e0 1.6513e-1 1.7791992e0 1.7791992e0
-3.305214e0 1.7433e-1 1.7791992e0 1.7791992e0
-2.796745e0 1.8263e-1 1.7791992e0 1.7791992e0
-2.288277e0 1.8983e-1 1.7791992e0 1.7791992e0
-1.779808e0 1.9583e-1 1.7791992e0 1.7791992e0
-1.27134e0 2.0044e-1 1.7791992e0 1.7791992e0
-7.6287e-1 2.0364e-1 1.7791992e0 1.7791992e0
-2.544e-1 2.0525e-1 1.7791992e0 1.7791992e0
2.54068e-1 2.0525e-1 1.7791992e0 1.7791992e0
7.62537e-1 2.0364e-1 1.7791992e0 1.7791992e0
1.271005e0 2.0044e-1 1.7791992e0 1.7791992e0
1.779475e0 1.9583e-1 1.7791992e0 1.7791992e0
2.287944e0 1.8994e-1 1.7791992e0 1.7791992e0
2.796413e0 1.8263e-1 1.7791992e0 1.7791992e0
3.304881e0 1.7433e-1 1.7791992e0 1.7791992e0
3.81335e0 1.6513e-1 1.7791992e0 1.7791992e0
4.32182e0 1.5523e-1 1.7791992e0 1.7791992e0
4.830289e0 1.4473e-1 1.7791992e0 1.7791992e0
5.338757e0 1.3393e-1 1.7791992e0 1.7791992e0
5.847226e0 1.2292e-1 1.7791992e0 1.7791992e0
6.355695e0 1.1201e-1 1.7791992e0 1.7791992e0
6.864165e0 1.0132e-1 1.7791992e0 1.7791992e0
7.372633e0 9.088638e-2 1.7791992e0 1.7791992e0
7.881102e0 8.090514e-2 1.7791992e0 1.7791992e0
8.38957e0 7.146297e-2 1.7791992e0 1.7791992e0
8.89804e0 6.263501e-2 1.7791992e0 1.7791992e0
9.40651e0 5.447307e-2 1.7791992e0 1.7791992e0
9.914978e0 4.700975e-2 1.7791992e0 1.7791992e0
1.0423447e1 4.025473e-2 1.7791992e0 1.7791992e0
1.0931915e1 3.420381e-2 1.7791992e0 1.7791992e0
1.1440384e1 2.88386e-2 1.7791992e0 1.7791992e0
1.1948854e1 2.41269e-2 1.7791992e0 1.7791992e0
1.2457323e1 2.002875e-2 1.7791992e0 1.7791992e0
1.2965791e1 1.649852e-2 1.7791992e0 1.7791992e0
1.347426e1 1.348529e-2 1.7791992e0 1.7791992e0
1.3982729e1 1.093741e-2 1.7791992e0 1.7791992e0
1.4491199e1 8.802483e-3 1.7791992e0 1.7791992e0
1.4999667e1 7.029369e-3 1.7791992e0 1.7791992e0

-1.5e1 5.12462e-3 1.9486792e0 1.9486792e0
-1.4491531e1 6.41721e-3 1.9486792e0 1.9486792e0
-1.3983063e1 7.973866e-3 1.9486792e0 1.9486792e0
-1.3474594e1 9.831345e-3 1.9486792e0 1.9486792e0
-1.2966125e1 1.202782e-2 1.9486792e0 1.9486792e0
-1.2457655e1 1.460156e-2 1.9486792e0 1.9486792e0
-1.1949187e1 1.758926e-2 1.9486792e0 1.9486792e0
-1.1440718e1 2.102455e-2 1.9486792e0 1.9486792e0
-1.093225e1 2.493637e-2 1.9486792e0 1.9486792e0
-1.0423781e1 2.934781e-2 1.9486792e0 1.9486792e0
-9.91531e0 3.427281e-2 1.9486792e0 1.9486792e0
-9.406842e0 3.971484e-2 1.9486792e0 1.9486792e0
-8.898373e0 4.566483e-2 1.9486792e0 1.9486792e0
-8.389905e0 5.21019e-2 1.9486792e0 1.9486792e0
-7.881436e0 5.898587e-2 1.9486792e0 1.9486792e0
-7.372966e0 6.626381e-2 1.9486792e0 1.9486792e0
-6.864497e0 7.38645e-2 1.9486792e0 1.9486792e0
-6.356029e0 8.170177e-2 1.9486792e0 1.9486792e0
-5.84756e0 8.96707e-2 1.9486792e0 1.9486792e0
-5.339091e0 9.765755e-2 1.9486792e0 1.9486792e0
-4.830621e0 1.0551e-1 1.9486792e0 1.9486792e0
-4.322153e0 1.1311e-1 1.9486792e0 1.9486792e0
-3.813684e0 1.2042e-1 1.9486792e0 1.9486792e0
-3.305214e0 1.2712e-1 1.9486792e0 1.9486792e0
-2.796745e0 1.3312e-1 1.9486792e0 1.9486792e0
-2.288277e0 1.3843e-1 1.9486792e0 1.9486792e0
-1.779808e0 1.4282e-1 1.9486792e0 1.9486792e0
-1.27134e0 1.4613e-1 1.9486792e0 1.9486792e0
-7.6287e-1 1.4842e-1 1.9486792e0 1.9486792e0
-2.544e-1 1.4963e-1 1.9486792e0 1.9486792e0
2.54068e-1 1.4963e-1 1.9486792e0 1.9486792e0
7.62537e-1 1.4842e-1 1.9486792e0 1.9486792e0
1.271005e0 1.4613e-1 1.9486792e0 1.9486792e0
1.779475e0 1.4282e-1 1.9486792e0 1.9486792e0
2.287944e0 1.3843e-1 1.9486792e0 1.9486792e0
2.796413e0 1.3312e-1 1.9486792e0 1.9486792e0
3.304881e0 1.2712e-1 1.9486792e0 1.9486792e0
3.81335e0 1.2042e-1 1.9486792e0 1.9486792e0
4.32182e0 1.1311e-1 1.9486792e0 1.9486792e0
4.830289e0 1.0551e-1 1.9486792e0 1.9486792e0
5.338757e0 9.76633e-2 1.9486792e0 1.9486792e0
5.847226e0 8.967596e-2 1.9486792e0 1.9486792e0
6.355695e0 8.17069e-2 1.9486792e0 1.9486792e0
6.864165e0 7.386966e-2 1.9486792e0 1.9486792e0
7.372633e0 6.626933e-2 1.9486792e0 1.9486792e0
7.881102e0 5.899062e-2 1.9486792e0 1.9486792e0
8.38957e0 5.210553e-2 1.9486792e0 1.9486792e0
8.89804e0 4.566922e-2 1.9486792e0 1.9486792e0
9.40651e0 3.971858e-2 1.9486792e0 1.9486792e0
9.914978e0 3.427592e-2 1.9486792e0 1.9486792e0
1.0423447e1 2.935088e-2 1.9486792e0 1.9486792e0
1.0931915e1 2.49389e-2 1.9486792e0 1.9486792e0
1.1440384e1 2.102707e-2 1.9486792e0 1.9486792e0
1.1948854e1 1.759148e-2 1.9486792e0 1.9486792e0
1.2457323e1 1.460373e-2 1.9486792e0 1.9486792e0
1.2965791e1 1.202953e-2 1.9486792e0 1.9486792e0
1.347426e1 9.832774e-3 1.9486792e0 1.9486792e0
1.3982729e1 7.974965e-3 1.9486792e0 1.9486792e0
1.4491199e1 6.418108e-3 1.9486792e0 1.9486792e0
1.4999667e1 5.125328e-3 1.9486792e0 1.9486792e0

-1.5e1 3.630663e-3 2.1181592e0 2.1181592e0
-1.4491531e1 4.546445e-3 2.1181592e0 2.1181592e0
-1.3983063e1 5.649281e-3 2.1181592e0 2.1181592e0
-1.3474594e1 6.965425e-3 2.1181592e0 2.1181592e0
-1.2966125e1 8.521762e-3 2.1181592e0 2.1181592e0
-1.2457655e1 1.034506e-2 2.1181592e0 2.1181592e0
-1.1949187e1 1.246182e-2 2.1181592e0 2.1181592e0
-1.1440718e1 1.489552e-2 2.1181592e0 2.1181592e0
-1.093225e1 1.766711e-2 2.1181592e0 2.1181592e0
-1.0423781e1 2.079243e-2 2.1181592e0 2.1181592e0
-9.91531e0 2.428143e-2 2.1181592e0 2.1181592e0
-9.406842e0 2.813686e-2 2.1181592e0 2.1181592e0
-8.898373e0 3.235275e-2 2.1181592e0 2.1181592e0
-8.389905e0 3.69129e-2 2.1181592e0 2.1181592e0
-7.881436e0 4.179068e-2 2.1181592e0 2.1181592e0
-7.372966e0 4.694661e-2 2.1181592e0 2.1181592e0
-6.864497e0 5.233167e-2 2.1181592e0 2.1181592e0
-6.356029e0 5.788393e-2 2.1181592e0 2.1181592e0
-5.84756e0 6.353015e-2 2.1181592e0 2.1181592e0
-5.339091e0 6.918909e-2 2.1181592e0 2.1181592e0
-4.830621e0 7.476929e-2 2.1181592e0 2.1181592e0
-4.322153e0 8.017542e-2 2.1181592e0 2.1181592e0
-3.813684e0 8.530844e-2 2.1181592e0 2.1181592e0
-3.305214e0 9.006842e-2 2.1181592e0 2.1181592e0
-2.796745e0 9.435895e-2 2.1181592e0 2.1181592e0
-2.288277e0 9.809123e-2 2.1181592e0 2.1181592e0
-1.779808e0 1.0112e-1 2.1181592e0 2.1181592e0
-1.27134e0 1.0352e-1 2.1181592e0 2.1181592e0
-7.6287e-1 1.0512e-1 2.1181592e0 2.1181592e0
-2.544e-1 1.0602e-1 2.1181592e0 2.1181592e0
2.54068e-1 1.0602e-1 2.1181592e0 2.1181592e0
7.62537e-1 1.0512e-1 2.1181592e0 2.1181592e0
1.271005e0 1.0352e-1 2.1181592e0 2.1181592e0
1.779475e0 1.0112e-1 2.1181592e0 2.1181592e0
2.287944e0 9.80921e-2 2.1181592e0 2.1181592e0
2.796413e0 9.436179e-2 2.1181592e0 2.1181592e0
3.304881e0 9.007117e-2 2.1181592e0 2.1181592e0
3.81335e0 8.531125e-2 2.1181592e0 2.1181592e0
4.32182e0 8.017918e-2 2.1181592e0 2.1181592e0
4.830289e0 7.477263e-2 2.1181592e0 2.1181592e0
5.338757e0 6.919246e-2 2.1181592e0 2.1181592e0
5.847226e0 6.353383e-2 2.1181592e0 2.1181592e0
6.355695e0 5.788718e-2 2.1181592e0 2.1181592e0
6.864165e0 5.233525e-2 2.1181592e0 2.1181592e0
7.372633e0 4.695012e-2 2.1181592e0 2.1181592e0
7.881102e0 4.179372e-2 2.1181592e0 2.1181592e0
8.38957e0 3.691614e-2 2.1181592e0 2.1181592e0
8.89804e0 3.235576e-2 2.1181592e0 2.1181592e0
9.40651e0 2.813962e-2 2.1181592e0 2.1181592e0
9.914978e0 2.428421e-2 2.1181592e0 2.1181592e0
1.0423447e1 2.079482e-2 2.1181592e0 2.1181592e0
1.0931915e1 1.766898e-2 2.1181592e0 2.1181592e0
1.1440384e1 1.489725e-2 2.1181592e0 2.1181592e0
1.1948854e1 1.246317e-2 2.1181592e0 2.1181592e0
1.2457323e1 1.034642e-2 2.1181592e0 2.1181592e0
1.2965791e1 8.522902e-3 2.1181592e0 2.1181592e0
1.347426e1 6.966386e-3 2.1181592e0 2.1181592e0
1.3982729e1 5.650098e-3 2.1181592e0 2.1181592e0
1.4491199e1 4.547163e-3 2.1181592e0 2.1181592e0
1.4999667e1 3.631223e-3 2.1181592e0 2.1181592e0

-1.5e1 2.499464e-3 2.2876392e0 2.2876392e0
-1.4491531e1 3.129924e-3 2.2876392e0 2.2876392e0
-1.3983063e1 3.88915e-3 2.2876392e0 2.2876392e0
-1.3474594e1 4.795157e-3 2.2876392e0 2.2876392e0
-1.2966125e1 5.866559e-3 2.2876392e0 2.2876392e0
-1.2457655e1 7.121942e-3 2.2876392e0 2.2876392e0
-1.1949187e1 8.579164e-3 2.2876392e0 2.2876392e0
-1.1440718e1 1.02544e-2 2.2876392e0 2.2876392e0
-1.093225e1 1.21624e-2 2.2876392e0 2.2876392e0
-1.0423781e1 1.431387e-2 2.2876392e0 2.2876392e0
-9.91531e0 1.671622e-2 2.2876392e0 2.2876392e0
-9.406842e0 1.93704e-2 2.2876392e0 2.2876392e0
-8.898373e0 2.22723e-2 2.2876392e0 2.2876392e0
-8.389905e0 2.541188e-2 2.2876392e0 2.2876392e0
-7.881436e0 2.87697e-2 2.2876392e0 2.2876392e0
-7.372966e0 3.231949e-2 2.2876392e0 2.2876392e0
-6.864497e0 3.602657e-2 2.2876392e0 2.2876392e0
-6.356029e0 3.9849e-2 2.2876392e0 2.2876392e0
-5.84756e0 4.373532e-2 2.2876392e0 2.2876392e0
-5.339091e0 4.763116e-2 2.2876392e0 2.2876392e0
-4.830621e0 5.147282e-2 2.2876392e0 2.2876392e0
-4.322153e0 5.519405e-2 2.2876392e0 2.2876392e0
-3.813684e0 5.872812e-2 2.2876392e0 2.2876392e0
-3.305214e0 6.200484e-2 2.2876392e0 2.2876392e0
-2.796745e0 6.495857e-2 2.2876392e0 2.2876392e0
-2.288277e0 6.752765e-2 2.2876392e0 2.2876392e0
-1.779808e0 6.965678e-2 2.2876392e0 2.2876392e0
-1.27134e0 7.129613e-2 2.2876392e0 2.2876392e0
-7.6287e-1 7.241008e-2 2.2876392e0 2.2876392e0
-2.544e-1 7.297507e-2 2.2876392e0 2.2876392e0
2.54068e-1 7.297507e-2 2.2876392e0 2.2876392e0
7.62537e-1 7.241129e-2 2.2876392e0 2.2876392e0
1.271005e0 7.129613e-2 2.2876392e0 2.2876392e0
1.779475e0 6.965721e-2 2.2876392e0 2.2876392e0
2.287944e0 6.753004e-2 2.2876392e0 2.2876392e0
2.796413e0 6.496066e-2 2.2876392e0 2.2876392e0
3.304881e0 6.200752e-2 2.2876392e0 2.2876392e0
3.81335e0 5.873012e-2 2.2876392e0 2.2876392e0
4.32182e0 5.519678e-2 2.2876392e0 2.2876392e0
4.830289e0 5.147603e-2 2.2876392e0 2.2876392e0
5.338757e0 4.763414e-2 2.2876392e0 2.2876392e0
5.847226e0 4.37378e-2 2.2876392e0 2.2876392e0
6.355695e0 3.98515e-2 2.2876392e0 2.2876392e0
6.864165e0 3.602937e-2 2.2876392e0 2.2876392e0
7.372633e0 3.232191e-2 2.2876392e0 2.2876392e0
7.881102e0 2.877174e-2 2.2876392e0 2.2876392e0
8.38957e0 2.541388e-2 2.2876392e0 2.2876392e0
8.89804e0 2.227441e-2 2.2876392e0 2.2876392e0
9.40651e0 1.937222e-2 2.2876392e0 2.2876392e0
9.914978e0 1.671758e-2 2.2876392e0 2.2876392e0
1.0423447e1 1.431557e-2 2.2876392e0 2.2876392e0
1.0931915e1 1.216368e-2 2.2876392e0 2.2876392e0
1.1440384e1 1.025569e-2 2.2876392e0 2.2876392e0
1.1948854e1 8.580235e-3 2.2876392e0 2.2876392e0
1.2457323e1 7.12287e-3 2.2876392e0 2.2876392e0
1.2965791e1 5.86735e-3 2.2876392e0 2.2876392e0
1.347426e1 4.795775e-3 2.2876392e0 2.2876392e0
1.3982729e1 3.889667e-3 2.2876392e0 2.2876392e0
1.4491199e1 3.130362e-3 2.2876392e0 2.2876392e0
1.4999667e1 2.499803e-3 2.2876392e0 2.2876392e0

-1.5e1 1.671939e-3 2.4571191e0 2.4571191e0
-1.4491531e1 2.093692e-3 2.4571191e0 2.4571191e0
-1.3983063e1 2.601535e-3 2.4571191e0 2.4571191e0
-1.3474594e1 3.207626e-3 2.4571191e0 2.4571191e0
-1.2966125e1 3.924324e-3 2.4571191e0 2.4571191e0
-1.2457655e1 4.764087e-3 2.4571191e0 2.4571191e0
-1.1949187e1 5.738882e-3 2.4571191e0 2.4571191e0
-1.1440718e1 6.859625e-3 2.4571191e0 2.4571191e0
-1.093225e1 8.135965e-3 2.4571191e0 2.4571191e0
-1.0423781e1 9.575256e-3 2.4571191e0 2.4571191e0
-9.91531e0 1.118185e-2 2.4571191e0 2.4571191e0
-9.406842e0 1.295717e-2 2.4571191e0 2.4571191e0
-8.898373e0 1.489868e-2 2.4571191e0 2.4571191e0
-8.389905e0 1.699872e-2 2.4571191e0 2.4571191e0
-7.881436e0 1.924487e-2 2.4571191e0 2.4571191e0
-7.372966e0 2.161952e-2 2.4571191e0 2.4571191e0
-6.864497e0 2.40992e-2 2.4571191e0 2.4571191e0
-6.356029e0 2.665587e-2 2.4571191e0 2.4571191e0
-5.84756e0 2.925604e-2 2.4571191e0 2.4571191e0
-5.339091e0 3.186198e-2 2.4571191e0 2.4571191e0
-4.830621e0 3.443178e-2 2.4571191e0 2.4571191e0
-4.322153e0 3.692119e-2 2.4571191e0 2.4571191e0
-3.813684e0 3.928517e-2 2.4571191e0 2.4571191e0
-3.305214e0 4.147696e-2 2.4571191e0 2.4571191e0
-2.796745e0 4.345291e-2 2.4571191e0 2.4571191e0
-2.288277e0 4.517148e-2 2.4571191e0 2.4571191e0
-1.779808e0 4.65946e-2 2.4571191e0 2.4571191e0
-1.27134e0 4.769162e-2 2.4571191e0 2.4571191e0
-7.6287e-1 4.843747e-2 2.4571191e0 2.4571191e0
-2.544e-1 4.881537e-2 2.4571191e0 2.4571191e0
2.54068e-1 4.881537e-2 2.4571191e0 2.4571191e0
7.62537e-1 4.843823e-2 2.4571191e0 2.4571191e0
1.271005e0 4.769228e-2 2.4571191e0 2.4571191e0
1.779475e0 4.659518e-2 2.4571191e0 2.4571191e0
2.287944e0 4.517207e-2 2.4571191e0 2.4571191e0
2.796413e0 4.345439e-2 2.4571191e0 2.4571191e0
3.304881e0 4.147833e-2 2.4571191e0 2.4571191e0
3.81335e0 3.928664e-2 2.4571191e0 2.4571191e0
4.32182e0 3.692308e-2 2.4571191e0 2.4571191e0
4.830289e0 3.443314e-2 2.4571191e0 2.4571191e0
5.338757e0 3.186356e-2 2.4571191e0 2.4571191e0
5.847226e0 2.925807e-2 2.4571191e0 2.4571191e0
6.355695e0 2.665791e-2 2.4571191e0 2.4571191e0
6.864165e0 2.410114e-2 2.4571191e0 2.4571191e0
7.372633e0 2.162073e-2 2.4571191e0 2.4571191e0
7.881102e0 1.924629e-2 2.4571191e0 2.4571191e0
8.38957e0 1.700014e-2 2.4571191e0 2.4571191e0
8.89804e0 1.490016e-2 2.4571191e0 2.4571191e0
9.40651e0 1.295847e-2 2.4571191e0 2.4571191e0
9.914978e0 1.118301e-2 2.4571191e0 2.4571191e0
1.0423447e1 9.576263e-3 2.4571191e0 2.4571191e0
1.0931915e1 8.136813e-3 2.4571191e0 2.4571191e0
1.1440384e1 6.860452e-3 2.4571191e0 2.4571191e0
1.1948854e1 5.739548e-3 2.4571191e0 2.4571191e0
1.2457323e1 4.764655e-3 2.4571191e0 2.4571191e0
1.2965791e1 3.924858e-3 2.4571191e0 2.4571191e0
1.347426e1 3.208049e-3 2.4571191e0 2.4571191e0
1.3982729e1 2.601945e-3 2.4571191e0 2.4571191e0
1.4491199e1 2.093991e-3 2.4571191e0 2.4571191e0
1.4999667e1 1.6722e-3 2.4571191e0 2.4571191e0

-1.5e1 1.086748e-3 2.6265991e0 2.6265991e0
-1.4491531e1 1.36088e-3 2.6265991e0 2.6265991e0
-1.3983063e1 1.690977e-3 2.6265991e0 2.6265991e0
-1.3474594e1 2.084894e-3 2.6265991e0 2.6265991e0
-1.2966125e1 2.550783e-3 2.6265991e0 2.6265991e0
-1.2457655e1 3.096635e-3 2.6265991e0 2.6265991e0
-1.1949187e1 3.73017e-3 2.6265991e0 2.6265991e0
-1.1440718e1 4.458705e-3 2.6265991e0 2.6265991e0
-1.093225e1 5.288344e-3 2.6265991e0 2.6265991e0
-1.0423781e1 6.2238e-3 2.6265991e0 2.6265991e0
-9.91531e0 7.26824e-3 2.6265991e0 2.6265991e0
-9.406842e0 8.422322e-3 2.6265991e0 2.6265991e0
-8.898373e0 9.684274e-3 2.6265991e0 2.6265991e0
-8.389905e0 1.104909e-2 2.6265991e0 2.6265991e0
-7.881436e0 1.250885e-2 2.6265991e0 2.6265991e0
-7.372966e0 1.405238e-2 2.6265991e0 2.6265991e0
-6.864497e0 1.566418e-2 2.6265991e0 2.6265991e0
-6.356029e0 1.732605e-2 2.6265991e0 2.6265991e0
-5.84756e0 1.901631e-2 2.6265991e0 2.6265991e0
-5.339091e0 2.070995e-2 2.6265991e0 2.6265991e0
-4.830621e0 2.238043e-2 2.6265991e0 2.6265991e0
-4.322153e0 2.399854e-2 2.6265991e0 2.6265991e0
-3.813684e0 2.553465e-2 2.6265991e0 2.6265991e0
-3.305214e0 2.69598e-2 2.6265991e0 2.6265991e0
-2.796745e0 2.824422e-2 2.6265991e0 2.6265991e0
-2.288277e0 2.936087e-2 2.6265991e0 2.6265991e0
-1.779808e0 3.028615e-2 2.6265991e0 2.6265991e0
-1.27134e0 3.099947e-2 2.6265991e0 2.6265991e0
-7.6287e-1 3.148412e-2 2.6265991e0 2.6265991e0
-2.544e-1 3.17292e-2 2.6265991e0 2.6265991e0
2.54068e-1 3.17292e-2 2.6265991e0 2.6265991e0
7.62537e-1 3.148412e-2 2.6265991e0 2.6265991e0
1.271005e0 3.099985e-2 2.6265991e0 2.6265991e0
1.779475e0 3.028687e-2 2.6265991e0 2.6265991e0
2.287944e0 2.936163e-2 2.6265991e0 2.6265991e0
2.796413e0 2.82451e-2 2.6265991e0 2.6265991e0
3.304881e0 2.696051e-2 2.6265991e0 2.6265991e0
3.81335e0 2.553604e-2 2.6265991e0 2.6265991e0
4.32182e0 2.399931e-2 2.6265991e0 2.6265991e0
4.830289e0 2.238138e-2 2.6265991e0 2.6265991e0
5.338757e0 2.07114e-2 2.6265991e0 2.6265991e0
5.847226e0 1.901755e-2 2.6265991e0 2.6265991e0
6.355695e0 1.73272e-2 2.6265991e0 2.6265991e0
6.864165e0 1.56653e-2 2.6265991e0 2.6265991e0
7.372633e0 1.405342e-2 2.6265991e0 2.6265991e0
7.881102e0 1.250984e-2 2.6265991e0 2.6265991e0
8.38957e0 1.105e-2 2.6265991e0 2.6265991e0
8.89804e0 9.685037e-3 2.6265991e0 2.6265991e0
9.40651e0 8.423059e-3 2.6265991e0 2.6265991e0
9.914978e0 7.268925e-3 2.6265991e0 2.6265991e0
1.0423447e1 6.22444e-3 2.6265991e0 2.6265991e0
1.0931915e1 5.288889e-3 2.6265991e0 2.6265991e0
1.1440384e1 4.459212e-3 2.6265991e0 2.6265991e0
1.1948854e1 3.730635e-3 2.6265991e0 2.6265991e0
1.2457323e1 3.097e-3 2.6265991e0 2.6265991e0
1.2965791e1 2.551114e-3 2.6265991e0 2.6265991e0
1.347426e1 2.085202e-3 2.6265991e0 2.6265991e0
1.3982729e1 1.691212e-3 2.6265991e0 2.6265991e0
1.4491199e1 1.361067e-3 2.6265991e0 2.6265991e0
1.4999667e1 1.086913e-3 2.6265991e0 2.6265991e0

-1.5e1 6.863931e-4 2.7960791e0 2.7960791e0
-1.4491531e1 8.595267e-4 2.7960791e0 2.7960791e0
-1.3983063e1 1.068007e-3 2.7960791e0 2.7960791e0
-1.3474594e1 1.316823e-3 2.7960791e0 2.7960791e0
-1.2966125e1 1.61103e-3 2.7960791e0 2.7960791e0
-1.2457655e1 1.955768e-3 2.7960791e0 2.7960791e0
-1.1949187e1 2.35596e-3 2.7960791e0 2.7960791e0
-1.1440718e1 2.81608e-3 2.7960791e0 2.7960791e0
-1.093225e1 3.340045e-3 2.7960791e0 2.7960791e0
-1.0423781e1 3.930896e-3 2.7960791e0 2.7960791e0
-9.91531e0 4.59054e-3 2.7960791e0 2.7960791e0
-9.406842e0 5.319421e-3 2.7960791e0 2.7960791e0
-8.898373e0 6.116446e-3 2.7960791e0 2.7960791e0
-8.389905e0 6.978482e-3 2.7960791e0 2.7960791e0
-7.881436e0 7.900583e-3 2.7960791e0 2.7960791e0
-7.372966e0 8.87539e-3 2.7960791e0 2.7960791e0
-6.864497e0 9.893576e-3 2.7960791e0 2.7960791e0
-6.356029e0 1.0943e-2 2.7960791e0 2.7960791e0
-5.84756e0 1.201035e-2 2.7960791e0 2.7960791e0
-5.339091e0 1.308026e-2 2.7960791e0 2.7960791e0
-4.830621e0 1.413512e-2 2.7960791e0 2.7960791e0
-4.322153e0 1.51573e-2 2.7960791e0 2.7960791e0
-3.813684e0 1.61275e-2 2.7960791e0 2.7960791e0
-3.305214e0 1.702739e-2 2.7960791e0 2.7960791e0
-2.796745e0 1.78385e-2 2.7960791e0 2.7960791e0
-2.288277e0 1.854395e-2 2.7960791e0 2.7960791e0
-1.779808e0 1.912843e-2 2.7960791e0 2.7960791e0
-1.27134e0 1.957864e-2 2.7960791e0 2.7960791e0
-7.6287e-1 1.988509e-2 2.7960791e0 2.7960791e0
-2.544e-1 2.003969e-2 2.7960791e0 2.7960791e0
2.54068e-1 2.003981e-2 2.7960791e0 2.7960791e0
7.62537e-1 1.988509e-2 2.7960791e0 2.7960791e0
1.271005e0 1.957901e-2 2.7960791e0 2.7960791e0
1.779475e0 1.912863e-2 2.7960791e0 2.7960791e0
2.287944e0 1.854433e-2 2.7960791e0 2.7960791e0
2.796413e0 1.783925e-2 2.7960791e0 2.7960791e0
3.304881e0 1.702795e-2 2.7960791e0 2.7960791e0
3.81335e0 1.612813e-2 2.7960791e0 2.7960791e0
4.32182e0 1.515788e-2 2.7960791e0 2.7960791e0
4.830289e0 1.413574e-2 2.7960791e0 2.7960791e0
5.338757e0 1.308087e-2 2.7960791e0 2.7960791e0
5.847226e0 1.201122e-2 2.7960791e0 2.7960791e0
6.355695e0 1.094368e-2 2.7960791e0 2.7960791e0
6.864165e0 9.89414e-3 2.7960791e0 2.7960791e0
7.372633e0 8.876117e-3 2.7960791e0 2.7960791e0
7.881102e0 7.9013e-3 2.7960791e0 2.7960791e0
8.38957e0 6.979137e-3 2.7960791e0 2.7960791e0
8.89804e0 6.117009e-3 2.7960791e0 2.7960791e0
9.40651e0 5.319914e-3 2.7960791e0 2.7960791e0
9.914978e0 4.59095e-3 2.7960791e0 2.7960791e0
1.0423447e1 3.931291e-3 2.7960791e0 2.7960791e0
1.0931915e1 3.340407e-3 2.7960791e0 2.7960791e0
1.1440384e1 2.816348e-3 2.7960791e0 2.7960791e0
1.1948854e1 2.356215e-3 2.7960791e0 2.7960791e0
1.2457323e1 1.956017e-3 2.7960791e0 2.7960791e0
1.2965791e1 1.611243e-3 2.7960791e0 2.7960791e0
1.347426e1 1.317001e-3 2.7960791e0 2.7960791e0
1.3982729e1 1.068144e-3 2.7960791e0 2.7960791e0
1.4491199e1 8.596535e-4 2.7960791e0 2.7960791e0
1.4999667e1 6.864984e-4 2.7960791e0 2.7960791e0

-1.5e1 4.212352e-4 2.9655591e0 2.9655591e0
-1.4491531e1 5.274959e-4 2.9655591e0 2.9655591e0
-1.3983063e1 6.554501e-4 2.9655591e0 2.9655591e0
-1.3474594e1 8.081404e-4 2.9655591e0 2.9655591e0
-1.2966125e1 9.88704e-4 2.9655591e0 2.9655591e0
-1.2457655e1 1.200247e-3 2.9655591e0 2.9655591e0
-1.1949187e1 1.44584e-3 2.9655591e0 2.9655591e0
-1.1440718e1 1.728214e-3 2.9655591e0 2.9655591e0
-1.093225e1 2.049774e-3 2.9655591e0 2.9655591e0
-1.0423781e1 2.412393e-3 2.9655591e0 2.9655591e0
-9.91531e0 2.817181e-3 2.9655591e0 2.9655591e0
-9.406842e0 3.26456e-3 2.9655591e0 2.9655591e0
-8.898373e0 3.753665e-3 2.9655591e0 2.9655591e0
-8.389905e0 4.282779e-3 2.9655591e0 2.9655591e0
-7.881436e0 4.848602e-3 2.9655591e0 2.9655591e0
-7.372966e0 5.446892e-3 2.9655591e0 2.9655591e0
-6.864497e0 6.071661e-3 2.9655591e0 2.9655591e0
-6.356029e0 6.715897e-3 2.9655591e0 2.9655591e0
-5.84756e0 7.370909e-3 2.9655591e0 2.9655591e0
-5.339091e0 8.027461e-3 2.9655591e0 2.9655591e0
-4.830621e0 8.67485e-3 2.9655591e0 2.9655591e0
-4.322153e0 9.302083e-3 2.9655591e0 2.9655591e0
-3.813684e0 9.897636e-3 2.9655591e0 2.9655591e0
-3.305214e0 1.044962e-2 2.9655591e0 2.9655591e0
-2.796745e0 1.094748e-2 2.9655591e0 2.9655591e0
-2.288277e0 1.138042e-2 2.9655591e0 2.9655591e0
-1.779808e0 1.173909e-2 2.9655591e0 2.9655591e0
-1.27134e0 1.201553e-2 2.9655591e0 2.9655591e0
-7.6287e-1 1.220332e-2 2.9655591e0 2.9655591e0
-2.544e-1 1.229846e-2 2.9655591e0 2.9655591e0
2.54068e-1 1.229846e-2 2.9655591e0 2.9655591e0
7.62537e-1 1.220354e-2 2.9655591e0 2.9655591e0
1.271005e0 1.201553e-2 2.9655591e0 2.9655591e0
1.779475e0 1.173933e-2 2.9655591e0 2.9655591e0
2.287944e0 1.138066e-2 2.9655591e0 2.9655591e0
2.796413e0 1.094775e-2 2.9655591e0 2.9655591e0
3.304881e0 1.04499e-2 2.9655591e0 2.9655591e0
3.81335e0 9.897934e-3 2.9655591e0 2.9655591e0
4.32182e0 9.302489e-3 2.9655591e0 2.9655591e0
4.830289e0 8.67523e-3 2.9655591e0 2.9655591e0
5.338757e0 8.027962e-3 2.9655591e0 2.9655591e0
5.847226e0 7.371341e-3 2.9655591e0 2.9655591e0
6.355695e0 6.71628e-3 2.9655591e0 2.9655591e0
6.864165e0 6.072075e-3 2.9655591e0 2.9655591e0
7.372633e0 5.447307e-3 2.9655591e0 2.9655591e0
7.881102e0 4.849004e-3 2.9655591e0 2.9655591e0
8.38957e0 4.283096e-3 2.9655591e0 2.9655591e0
8.89804e0 3.754005e-3 2.9655591e0 2.9655591e0
9.40651e0 3.264851e-3 2.9655591e0 2.9655591e0
9.914978e0 2.81748e-3 2.9655591e0 2.9655591e0
1.0423447e1 2.412628e-3 2.9655591e0 2.9655591e0
1.0931915e1 2.04998e-3 2.9655591e0 2.9655591e0
1.1440384e1 1.728413e-3 2.9655591e0 2.9655591e0
1.1948854e1 1.446013e-3 2.9655591e0 2.9655591e0
1.2457323e1 1.200424e-3 2.9655591e0 2.9655591e0
1.2965791e1 9.88842e-4 2.9655591e0 2.9655591e0
1.347426e1 8.082513e-4 2.9655591e0 2.9655591e0
1.3982729e1 6.555423e-4 2.9655591e0 2.9655591e0
1.4491199e1 5.275655e-4 2.9655591e0 2.9655591e0
1.4999667e1 4.213e-4 2.9655591e0 2.9655591e0

-1.5e1 2.511969e-4 3.135039e0 3.135039e0
-1.4491531e1 3.145595e-4 3.135039e0 3.135039e0
-1.3983063e1 3.908582e-4 3.135039e0 3.135039e0
-1.3474594e1 4.819113e-4 3.135039e0 3.135039e0
-1.2966125e1 5.895976e-4 3.135039e0 3.135039e0
-1.2457655e1 7.157655e-4 3.135039e0 3.135039e0
-1.1949187e1 8.622047e-4 3.135039e0 3.135039e0
-1.1440718e1 1.030579e-3 3.135039e0 3.135039e0
-1.093225e1 1.222339e-3 3.135039e0 3.135039e0
-1.0423781e1 1.43856e-3 3.135039e0 3.135039e0
-9.91531e0 1.679968e-3 3.135039e0 3.135039e0
-9.406842e0 1.946733e-3 3.135039e0 3.135039e0
-8.898373e0 2.238406e-3 3.135039e0 3.135039e0
-8.389905e0 2.553905e-3 3.135039e0 3.135039e0
-7.881436e0 2.891348e-3 3.135039e0 3.135039e0
-7.372966e0 3.248105e-3 3.135039e0 3.135039e0
-6.864497e0 3.620721e-3 3.135039e0 3.135039e0
-6.356029e0 4.004836e-3 3.135039e0 3.135039e0
-5.84756e0 4.395512e-3 3.135039e0 3.135039e0
-5.339091e0 4.786981e-3 3.135039e0 3.135039e0
-4.830621e0 5.173096e-3 3.135039e0 3.135039e0
-4.322153e0 5.547116e-3 3.135039e0 3.135039e0
-3.813684e0 5.902173e-3 3.135039e0 3.135039e0
-3.305214e0 6.231577e-3 3.135039e0 3.135039e0
-2.796745e0 6.528473e-3 3.135039e0 3.135039e0
-2.288277e0 6.786554e-3 3.135039e0 3.135039e0
-1.779808e0 7.000488e-3 3.135039e0 3.135039e0
-1.27134e0 7.1653e-3 3.135039e0 3.135039e0
-7.6287e-1 7.277356e-3 3.135039e0 3.135039e0
-2.544e-1 7.333981e-3 3.135039e0 3.135039e0
2.54068e-1 7.333981e-3 3.135039e0 3.135039e0
7.62537e-1 7.277356e-3 3.135039e0 3.135039e0
1.271005e0 7.165402e-3 3.135039e0 3.135039e0
1.779475e0 7.000613e-3 3.135039e0 3.135039e0
2.287944e0 6.786766e-3 3.135039e0 3.135039e0
2.796413e0 6.528528e-3 3.135039e0 3.135039e0
3.304881e0 6.231807e-3 3.135039e0 3.135039e0
3.81335e0 5.902475e-3 3.135039e0 3.135039e0
4.32182e0 5.547304e-3 3.135039e0 3.135039e0
4.830289e0 5.173315e-3 3.135039e0 3.135039e0
5.338757e0 4.787277e-3 3.135039e0 3.135039e0
5.847226e0 4.395778e-3 3.135039e0 3.135039e0
6.355695e0 4.005078e-3 3.135039e0 3.135039e0
6.864165e0 3.62094e-3 3.135039e0 3.135039e0
7.372633e0 3.248347e-3 3.135039e0 3.135039e0
7.881102e0 2.89159e-3 3.135039e0 3.135039e0
8.38957e0 2.554147e-3 3.135039e0 3.135039e0
8.89804e0 2.238577e-3 3.135039e0 3.135039e0
9.40651e0 1.946906e-3 3.135039e0 3.135039e0
9.914978e0 1.680132e-3 3.135039e0 3.135039e0
1.0423447e1 1.438713e-3 3.135039e0 3.135039e0
1.0931915e1 1.222467e-3 3.135039e0 3.135039e0
1.1440384e1 1.030692e-3 3.135039e0 3.135039e0
1.1948854e1 8.623068e-4 3.135039e0 3.135039e0
1.2457323e1 7.15853e-4 3.135039e0 3.135039e0
1.2965791e1 5.896707e-4 3.135039e0 3.135039e0
1.347426e1 4.819821e-4 3.135039e0 3.135039e0
1.3982729e1 3.90914e-4 3.135039e0 3.135039e0
1.4491199e1 3.146011e-4 3.135039e0 3.135039e0
1.4999667e1 2.512344e-4 3.135039e0 3.135039e0

-1.5e1 1.455515e-4 3.304519e0 3.304519e0
-1.4491531e1 1.822684e-4 3.304519e0 3.304519e0
-1.3983063e1 2.264793e-4 3.304519e0 3.304519e0
-1.3474594e1 2.792386e-4 3.304519e0 3.304519e0
-1.2966125e1 3.416335e-4 3.304519e0 3.304519e0
-1.2457655e1 4.147343e-4 3.304519e0 3.304519e0
-1.1949187e1 4.996002e-4 3.304519e0 3.304519e0
-1.1440718e1 5.971704e-4 3.304519e0 3.304519e0
-1.093225e1 7.082777e-4 3.304519e0 3.304519e0
-1.0423781e1 8.335779e-4 3.304519e0 3.304519e0
-9.91531e0 9.734639e-4 3.304519e0 3.304519e0
-9.406842e0 1.128018e-3 3.304519e0 3.304519e0
-8.898373e0 1.29701e-3 3.304519e0 3.304519e0
-8.389905e0 1.47984e-3 3.304519e0 3.304519e0
-7.881436e0 1.67536e-3 3.304519e0 3.304519e0
-7.372966e0 1.882098e-3 3.304519e0 3.304519e0
-6.864497e0 2.097963e-3 3.304519e0 3.304519e0
-6.356029e0 2.320564e-3 3.304519e0 3.304519e0
-5.84756e0 2.54692e-3 3.304519e0 3.304519e0
-5.339091e0 2.773769e-3 3.304519e0 3.304519e0
-4.830621e0 2.997472e-3 3.304519e0 3.304519e0
-4.322153e0 3.214204e-3 3.304519e0 3.304519e0
-3.813684e0 3.419966e-3 3.304519e0 3.304519e0
-3.305214e0 3.610765e-3 3.304519e0 3.304519e0
-2.796745e0 3.782782e-3 3.304519e0 3.304519e0
-2.288277e0 3.932397e-3 3.304519e0 3.304519e0
-1.779808e0 4.056355e-3 3.304519e0 3.304519e0
-1.27134e0 4.151868e-3 3.304519e0 3.304519e0
-7.6287e-1 4.216774e-3 3.304519e0 3.304519e0
-2.544e-1 4.249625e-3 3.304519e0 3.304519e0
2.54068e-1 4.249625e-3 3.304519e0 3.304519e0
7.62537e-1 4.216794e-3 3.304519e0 3.304519e0
1.271005e0 4.151868e-3 3.304519e0 3.304519e0
1.779475e0 4.056429e-3 3.304519e0 3.304519e0
2.287944e0 3.93253e-3 3.304519e0 3.304519e0
2.796413e0 3.782893e-3 3.304519e0 3.304519e0
3.304881e0 3.61097e-3 3.304519e0 3.304519e0
3.81335e0 3.420065e-3 3.304519e0 3.304519e0
4.32182e0 3.214337e-3 3.304519e0 3.304519e0
4.830289e0 2.997656e-3 3.304519e0 3.304519e0
5.338757e0 2.773943e-3 3.304519e0 3.304519e0
5.847226e0 2.54707e-3 3.304519e0 3.304519e0
6.355695e0 2.320702e-3 3.304519e0 3.304519e0
6.864165e0 2.09813e-3 3.304519e0 3.304519e0
7.372633e0 1.882228e-3 3.304519e0 3.304519e0
7.881102e0 1.675488e-3 3.304519e0 3.304519e0
8.38957e0 1.479964e-3 3.304519e0 3.304519e0
8.89804e0 1.297139e-3 3.304519e0 3.304519e0
9.40651e0 1.128104e-3 3.304519e0 3.304519e0
9.914978e0 9.735544e-4 3.304519e0 3.304519e0
1.0423447e1 8.33664e-4 3.304519e0 3.304519e0
1.0931915e1 7.083612e-4 3.304519e0 3.304519e0
1.1440384e1 5.972408e-4 3.304519e0 3.304519e0
1.1948854e1 4.996596e-4 3.304519e0 3.304519e0
1.2457323e1 4.147943e-4 3.304519e0 3.304519e0
1.2965791e1 3.41679e-4 3.304519e0 3.304519e0
1.347426e1 2.792792e-4 3.304519e0 3.304519e0
1.3982729e1 2.265123e-4 3.304519e0 3.304519e0
1.4491199e1 1.822925e-4 3.304519e0 3.304519e0
1.4999667e1 1.455734e-4 3.304519e0 3.304519e0

-1.5e1 8.195293e-5 3.473999e0 3.473999e0
-1.4491531e1 1.026228e-4 3.473999e0 3.473999e0
-1.3983063e1 1.275148e-4 3.473999e0 3.473999e0
-1.3474594e1 1.572226e-4 3.473999e0 3.473999e0
-1.2966125e1 1.92351e-4 3.473999e0 3.473999e0
-1.2457655e1 2.33512e-4 3.473999e0 3.473999e0
-1.1949187e1 2.812923e-4 3.473999e0 3.473999e0
-1.1440718e1 3.362283e-4 3.473999e0 3.473999e0
-1.093225e1 3.987881e-4 3.473999e0 3.473999e0
-1.0423781e1 4.693376e-4 3.473999e0 3.473999e0
-9.91531e0 5.480911e-4 3.473999e0 3.473999e0
-9.406842e0 6.351192e-4 3.473999e0 3.473999e0
-8.898373e0 7.302838e-4 3.473999e0 3.473999e0
-8.389905e0 8.332083e-4 3.473999e0 3.473999e0
-7.881436e0 9.432983e-4 3.473999e0 3.473999e0
-7.372966e0 1.059666e-3 3.473999e0 3.473999e0
-6.864497e0 1.181236e-3 3.473999e0 3.473999e0
-6.356029e0 1.306554e-3 3.473999e0 3.473999e0
-5.84756e0 1.434e-3 3.473999e0 3.473999e0
-5.339091e0 1.561739e-3 3.473999e0 3.473999e0
-4.830621e0 1.687679e-3 3.473999e0 3.473999e0
-4.322153e0 1.809708e-3 3.473999e0 3.473999e0
-3.813684e0 1.92554e-3 3.473999e0 3.473999e0
-3.305214e0 2.033017e-3 3.473999e0 3.473999e0
-2.796745e0 2.12986e-3 3.473999e0 3.473999e0
-2.288277e0 2.214107e-3 3.473999e0 3.473999e0
-1.779808e0 2.283876e-3 3.473999e0 3.473999e0
-1.27134e0 2.3376e-3 3.473999e0 3.473999e0
-7.6287e-1 2.374191e-3 3.473999e0 3.473999e0
-2.544e-1 2.392659e-3 3.473999e0 3.473999e0
2.54068e-1 2.392685e-3 3.473999e0 3.473999e0
7.62537e-1 2.374191e-3 3.473999e0 3.473999e0
1.271005e0 2.337679e-3 3.473999e0 3.473999e0
1.779475e0 2.283891e-3 3.473999e0 3.473999e0
2.287944e0 2.214139e-3 3.473999e0 3.473999e0
2.796413e0 2.129924e-3 3.473999e0 3.473999e0
3.304881e0 2.033069e-3 3.473999e0 3.473999e0
3.81335e0 1.925618e-3 3.473999e0 3.473999e0
4.32182e0 1.809795e-3 3.473999e0 3.473999e0
4.830289e0 1.687752e-3 3.473999e0 3.473999e0
5.338757e0 1.561803e-3 3.473999e0 3.473999e0
5.847226e0 1.43409e-3 3.473999e0 3.473999e0
6.355695e0 1.306639e-3 3.473999e0 3.473999e0
6.864165e0 1.181311e-3 3.473999e0 3.473999e0
7.372633e0 1.059752e-3 3.473999e0 3.473999e0
7.881102e0 9.43387e-4 3.473999e0 3.473999e0
8.38957e0 8.33282e-4 3.473999e0 3.473999e0
8.89804e0 7.30351e-4 3.473999e0 3.473999e0
9.40651e0 6.351773e-4 3.473999e0 3.473999e0
9.914978e0 5.481413e-4 3.473999e0 3.473999e0
1.0423447e1 4.693797e-4 3.473999e0 3.473999e0
1.0931915e1 3.988298e-4 3.473999e0 3.473999e0
1.1440384e1 3.362659e-4 3.473999e0 3.473999e0
1.1948854e1 2.813235e-4 3.473999e0 3.473999e0
1.2457323e1 2.33541e-4 3.473999e0 3.473999e0
1.2965791e1 1.92374e-4 3.473999e0 3.473999e0
1.347426e1 1.572446e-4 3.473999e0 3.473999e0
1.3982729e1 1.275322e-4 3.473999e0 3.473999e0
1.4491199e1 1.026387e-4 3.473999e0 3.473999e0
1.4999667e1 8.196515e-5 3.473999e0 3.473999e0

-1.5e1 4.483524e-5 3.643479e0 3.643479e0
-1.4491531e1 5.614485e-5 3.643479e0 3.643479e0
-1.3983063e1 6.976347e-5 3.643479e0 3.643479e0
-1.3474594e1 8.601712e-5 3.643479e0 3.643479e0
-1.2966125e1 1.052338e-4 3.643479e0 3.643479e0
-1.2457655e1 1.277533e-4 3.643479e0 3.643479e0
-1.1949187e1 1.538931e-4 3.643479e0 3.643479e0
-1.1440718e1 1.839456e-4 3.643479e0 3.643479e0
-1.093225e1 2.181729e-4 3.643479e0 3.643479e0
-1.0423781e1 2.5677e-4 3.643479e0 3.643479e0
-9.91531e0 2.998558e-4 3.643479e0 3.643479e0
-9.406842e0 3.474658e-4 3.643479e0 3.643479e0
-8.898373e0 3.995297e-4 3.643479e0 3.643479e0
-8.389905e0 4.558403e-4 3.643479e0 3.643479e0
-7.881436e0 5.160703e-4 3.643479e0 3.643479e0
-7.372966e0 5.797488e-4 3.643479e0 3.643479e0
-6.864497e0 6.462521e-4 3.643479e0 3.643479e0
-6.356029e0 7.148138e-4 3.643479e0 3.643479e0
-5.84756e0 7.845444e-4 3.643479e0 3.643479e0
-5.339091e0 8.54426e-4 3.643479e0 3.643479e0
-4.830621e0 9.233357e-4 3.643479e0 3.643479e0
-4.322153e0 9.90094e-4 3.643479e0 3.643479e0
-3.813684e0 1.053452e-3 3.643479e0 3.643479e0
-3.305214e0 1.112254e-3 3.643479e0 3.643479e0
-2.796745e0 1.165222e-3 3.643479e0 3.643479e0
-2.288277e0 1.21132e-3 3.643479e0 3.643479e0
-1.779808e0 1.249469e-3 3.643479e0 3.643479e0
-1.27134e0 1.2789e-3 3.643479e0 3.643479e0
-7.6287e-1 1.298897e-3 3.643479e0 3.643479e0
-2.544e-1 1.309006e-3 3.643479e0 3.643479e0
2.54068e-1 1.30903e-3 3.643479e0 3.643479e0
7.62537e-1 1.298897e-3 3.643479e0 3.643479e0
1.271005e0 1.278906e-3 3.643479e0 3.643479e0
1.779475e0 1.249496e-3 3.643479e0 3.643479e0
2.287944e0 1.211336e-3 3.643479e0 3.643479e0
2.796413e0 1.165265e-3 3.643479e0 3.643479e0
3.304881e0 1.112276e-3 3.643479e0 3.643479e0
3.81335e0 1.053505e-3 3.643479e0 3.643479e0
4.32182e0 9.901389e-4 3.643479e0 3.643479e0
4.830289e0 9.233737e-4 3.643479e0 3.643479e0
5.338757e0 8.544678e-4 3.643479e0 3.643479e0
5.847226e0 7.845905e-4 3.643479e0 3.643479e0
6.355695e0 7.14858e-4 3.643479e0 3.643479e0
6.864165e0 6.462907e-4 3.643479e0 3.643479e0
7.372633e0 5.797935e-4 3.643479e0 3.643479e0
7.881102e0 5.161159e-4 3.643479e0 3.643479e0
8.38957e0 4.558824e-4 3.643479e0 3.643479e0
8.89804e0 3.99566e-4 3.643479e0 3.643479e0
9.40651e0 3.474982e-4 3.643479e0 3.643479e0
9.914978e0 2.998848e-4 3.643479e0 3.643479e0
1.0423447e1 2.567918e-4 3.643479e0 3.643479e0
1.0931915e1 2.181981e-4 3.643479e0 3.643479e0
1.1440384e1 1.839676e-4 3.643479e0 3.643479e0
1.1948854e1 1.539088e-4 3.643479e0 3.643479e0
1.2457323e1 1.27768e-4 3.643479e0 3.643479e0
1.2965791e1 1.052464e-4 3.643479e0 3.643479e0
1.347426e1 8.602887e-5 3.643479e0 3.643479e0
1.3982729e1 6.97735e-5 3.643479e0 3.643479e0
1.4491199e1 5.615343e-5 3.643479e0 3.643479e0
1.4999667e1 4.484254e-5 3.643479e0 3.643479e0

-1.5e1 2.383435e-5 3.812959e0 3.812959e0
-1.4491531e1 2.984644e-5 3.812959e0 3.812959e0
-1.3983063e1 3.708614e-5 3.812959e0 3.812959e0
-1.3474594e1 4.572609e-5 3.812959e0 3.812959e0
-1.2966125e1 5.594315e-5 3.812959e0 3.812959e0
-1.2457655e1 6.791446e-5 3.812959e0 3.812959e0
-1.1949187e1 8.181024e-5 3.812959e0 3.812959e0
-1.1440718e1 9.778688e-5 3.812959e0 3.812959e0
-1.093225e1 1.159799e-4 3.812959e0 3.812959e0
-1.0423781e1 1.364983e-4 3.812959e0 3.812959e0
-9.91531e0 1.59402e-4 3.812959e0 3.812959e0
-9.406842e0 1.847127e-4 3.812959e0 3.812959e0
-8.898373e0 2.123877e-4 3.812959e0 3.812959e0
-8.389905e0 2.423235e-4 3.812959e0 3.812959e0
-7.881436e0 2.743414e-4 3.812959e0 3.812959e0
-7.372966e0 3.081924e-4 3.812959e0 3.812959e0
-6.864497e0 3.43544e-4 3.812959e0 3.812959e0
-6.356029e0 3.799915e-4 3.812959e0 3.812959e0
-5.84756e0 4.170613e-4 3.812959e0 3.812959e0
-5.339091e0 4.542102e-4 3.812959e0 3.812959e0
-4.830621e0 4.908443e-4 3.812959e0 3.812959e0
-4.322153e0 5.263292e-4 3.812959e0 3.812959e0
-3.813684e0 5.600203e-4 3.812959e0 3.812959e0
-3.305214e0 5.912746e-4 3.812959e0 3.812959e0
-2.796745e0 6.194418e-4 3.812959e0 3.812959e0
-2.288277e0 6.439401e-4 3.812959e0 3.812959e0
-1.779808e0 6.642279e-4 3.812959e0 3.812959e0
-1.27134e0 6.79867e-4 3.812959e0 3.812959e0
-7.6287e-1 6.904944e-4 3.812959e0 3.812959e0
-2.544e-1 6.958704e-4 3.812959e0 3.812959e0
2.54068e-1 6.958827e-4 3.812959e0 3.812959e0
7.62537e-1 6.904944e-4 3.812959e0 3.812959e0
1.271005e0 6.79875e-4 3.812959e0 3.812959e0
1.779475e0 6.6424e-4 3.812959e0 3.812959e0
2.287944e0 6.439488e-4 3.812959e0 3.812959e0
2.796413e0 6.194621e-4 3.812959e0 3.812959e0
3.304881e0 5.91294e-4 3.812959e0 3.812959e0
3.81335e0 5.600458e-4 3.812959e0 3.812959e0
4.32182e0 5.263553e-4 3.812959e0 3.812959e0
4.830289e0 4.90863e-4 3.812959e0 3.812959e0
5.338757e0 4.542288e-4 3.812959e0 3.812959e0
5.847226e0 4.170859e-4 3.812959e0 3.812959e0
6.355695e0 3.800143e-4 3.812959e0 3.812959e0
6.864165e0 3.43565e-4 3.812959e0 3.812959e0
7.372633e0 3.082153e-4 3.812959e0 3.812959e0
7.881102e0 2.74367e-4 3.812959e0 3.812959e0
8.38957e0 2.423471e-4 3.812959e0 3.812959e0
8.89804e0 2.124077e-4 3.812959e0 3.812959e0
9.40651e0 1.847272e-4 3.812959e0 3.812959e0
9.914978e0 1.594156e-4 3.812959e0 3.812959e0
1.0423447e1 1.365105e-4 3.812959e0 3.812959e0
1.0931915e1 1.159927e-4 3.812959e0 3.812959e0
1.1440384e1 9.779794e-5 3.812959e0 3.812959e0
1.1948854e1 8.181905e-5 3.812959e0 3.812959e0
1.2457323e1 6.792268e-5 3.812959e0 3.812959e0
1.2965791e1 5.594994e-5 3.812959e0 3.812959e0
1.347426e1 4.573233e-5 3.812959e0 3.812959e0
1.3982729e1 3.709132e-5 3.812959e0 3.812959e0
1.4491199e1 2.985085e-5 3.812959e0 3.812959e0
1.4999667e1 2.383807e-5 3.812959e0 3.812959e0

-1.5e1 1.231148e-5 3.982439e0 3.982439e0
-1.4491531e1 1.541718e-5 3.982439e0 3.982439e0
-1.3983063e1 1.915704e-5 3.982439e0 3.982439e0
-1.3474594e1 2.361978e-5 3.982439e0 3.982439e0
-1.2966125e1 2.889725e-5 3.982439e0 3.982439e0
-1.2457655e1 3.508107e-5 3.982439e0 3.982439e0
-1.1949187e1 4.22589e-5 3.982439e0 3.982439e0
-1.1440718e1 5.05116e-5 3.982439e0 3.982439e0
-1.093225e1 5.991026e-5 3.982439e0 3.982439e0
-1.0423781e1 7.050858e-5 3.982439e0 3.982439e0
-9.91531e0 8.23412e-5 3.982439e0 3.982439e0
-9.406842e0 9.54161e-5 3.982439e0 3.982439e0
-8.898373e0 1.097083e-4 3.982439e0 3.982439e0
-8.389905e0 1.251721e-4 3.982439e0 3.982439e0
-7.881436e0 1.417113e-4 3.982439e0 3.982439e0
-7.372966e0 1.59197e-4 3.982439e0 3.982439e0
-6.864497e0 1.774571e-4 3.982439e0 3.982439e0
-6.356029e0 1.96288e-4 3.982439e0 3.982439e0
-5.84756e0 2.154318e-4 3.982439e0 3.982439e0
-5.339091e0 2.346196e-4 3.982439e0 3.982439e0
-4.830621e0 2.535417e-4 3.982439e0 3.982439e0
-4.322153e0 2.718735e-4 3.982439e0 3.982439e0
-3.813684e0 2.892812e-4 3.982439e0 3.982439e0
-3.305214e0 3.05421e-4 3.982439e0 3.982439e0
-2.796745e0 3.199728e-4 3.982439e0 3.982439e0
-2.288277e0 3.32625e-4 3.982439e0 3.982439e0
-1.779808e0 3.431122e-4 3.982439e0 3.982439e0
-1.27134e0 3.511868e-4 3.982439e0 3.982439e0
-7.6287e-1 3.566751e-4 3.982439e0 3.982439e0
-2.544e-1 3.594579e-4 3.982439e0 3.982439e0
2.54068e-1 3.594579e-4 3.982439e0 3.982439e0
7.62537e-1 3.566823e-4 3.982439e0 3.982439e0
1.271005e0 3.511868e-4 3.982439e0 3.982439e0
1.779475e0 3.431154e-4 3.982439e0 3.982439e0
2.287944e0 3.326357e-4 3.982439e0 3.982439e0
2.796413e0 3.199799e-4 3.982439e0 3.982439e0
3.304881e0 3.054321e-4 3.982439e0 3.982439e0
3.81335e0 2.892921e-4 3.982439e0 3.982439e0
4.32182e0 2.718878e-4 3.982439e0 3.982439e0
4.830289e0 2.535585e-4 3.982439e0 3.982439e0
5.338757e0 2.346344e-4 3.982439e0 3.982439e0
5.847226e0 2.154433e-4 3.982439e0 3.982439e0
6.355695e0 1.96299e-4 3.982439e0 3.982439e0
6.864165e0 1.774716e-4 3.982439e0 3.982439e0
7.372633e0 1.592102e-4 3.982439e0 3.982439e0
7.881102e0 1.417226e-4 3.982439e0 3.982439e0
8.38957e0 1.251828e-4 3.982439e0 3.982439e0
8.89804e0 1.097185e-4 3.982439e0 3.982439e0
9.40651e0 9.542479e-5 3.982439e0 3.982439e0
9.914978e0 8.234915e-5 3.982439e0 3.982439e0
1.0423447e1 7.051657e-5 3.982439e0 3.982439e0
1.0931915e1 5.991637e-5 3.982439e0 3.982439e0
1.1440384e1 5.051794e-5 3.982439e0 3.982439e0
1.1948854e1 4.226395e-5 3.982439e0 3.982439e0
1.2457323e1 3.508592e-5 3.982439e0 3.982439e0
1.2965791e1 2.89011e-5 3.982439e0 3.982439e0
1.347426e1 2.362292e-5 3.982439e0 3.982439e0
1.3982729e1 1.915965e-5 3.982439e0 3.982439e0
1.4491199e1 1.541939e-5 3.982439e0 3.982439e0
1.4999667e1 1.231343e-5 3.982439e0 3.982439e0

-1.5e1 6.179605e-6 4.151919e0 4.151919e0
-1.4491531e1 7.738301e-6 4.151919e0 4.151919e0
-1.3983063e1 9.615364e-6 4.151919e0 4.151919e0
-1.3474594e1 1.18553e-5 4.151919e0 4.151919e0
-1.2966125e1 1.450429e-5 4.151919e0 4.151919e0
-1.2457655e1 1.7608e-5 4.151919e0 4.151919e0
-1.1949187e1 2.121063e-5 4.151919e0 4.151919e0
-1.1440718e1 2.535312e-5 4.151919e0 4.151919e0
-1.093225e1 3.007043e-5 4.151919e0 4.151919e0
-1.0423781e1 3.538997e-5 4.151919e0 4.151919e0
-9.91531e0 4.132823e-5 4.151919e0 4.151919e0
-9.406842e0 4.789058e-5 4.151919e0 4.151919e0
-8.898373e0 5.506644e-5 4.151919e0 4.151919e0
-8.389905e0 6.282762e-5 4.151919e0 4.151919e0
-7.881436e0 7.11289e-5 4.151919e0 4.151919e0
-7.372966e0 7.990549e-5 4.151919e0 4.151919e0
-6.864497e0 8.907133e-5 4.151919e0 4.151919e0
-6.356029e0 9.852107e-5 4.151919e0 4.151919e0
-5.84756e0 1.081296e-4 4.151919e0 4.151919e0
-5.339091e0 1.177606e-4 4.151919e0 4.151919e0
-4.830621e0 1.272589e-4 4.151919e0 4.151919e0
-4.322153e0 1.364609e-4 4.151919e0 4.151919e0
-3.813684e0 1.451935e-4 4.151919e0 4.151919e0
-3.305214e0 1.532976e-4 4.151919e0 4.151919e0
-2.796745e0 1.606023e-4 4.151919e0 4.151919e0
-2.288277e0 1.669537e-4 4.151919e0 4.151919e0
-1.779808e0 1.722119e-4 4.151919e0 4.151919e0
-1.27134e0 1.762683e-4 4.151919e0 4.151919e0
-7.6287e-1 1.790244e-4 4.151919e0 4.151919e0
-2.544e-1 1.804175e-4 4.151919e0 4.151919e0
2.54068e-1 1.804207e-4 4.151919e0 4.151919e0
7.62537e-1 1.790244e-4 4.151919e0 4.151919e0
1.271005e0 1.76269e-4 4.151919e0 4.151919e0
1.779475e0 1.722168e-4 4.151919e0 4.151919e0
2.287944e0 1.669551e-4 4.151919e0 4.151919e0
2.796413e0 1.606065e-4 4.151919e0 4.151919e0
3.304881e0 1.533022e-4 4.151919e0 4.151919e0
3.81335e0 1.452003e-4 4.151919e0 4.151919e0
4.32182e0 1.364665e-4 4.151919e0 4.151919e0
4.830289e0 1.27264e-4 4.151919e0 4.151919e0
5.338757e0 1.17766e-4 4.151919e0 4.151919e0
5.847226e0 1.08136e-4 4.151919e0 4.151919e0
6.355695e0 9.852696e-5 4.151919e0 4.151919e0
6.864165e0 8.907686e-5 4.151919e0 4.151919e0
7.372633e0 7.991133e-5 4.151919e0 4.151919e0
7.881102e0 7.113539e-5 4.151919e0 4.151919e0
8.38957e0 6.283337e-5 4.151919e0 4.151919e0
8.89804e0 5.507126e-5 4.151919e0 4.151919e0
9.40651e0 4.789514e-5 4.151919e0 4.151919e0
9.914978e0 4.133192e-5 4.151919e0 4.151919e0
1.0423447e1 3.539323e-5 4.151919e0 4.151919e0
1.0931915e1 3.007362e-5 4.151919e0 4.151919e0
1.1440384e1 2.535585e-5 4.151919e0 4.151919e0
1.1948854e1 2.121281e-5 4.151919e0 4.151919e0
1.2457323e1 1.760997e-5 4.151919e0 4.151919e0
1.2965791e1 1.450604e-5 4.151919e0 4.151919e0
1.347426e1 1.185687e-5 4.151919e0 4.151919e0
1.3982729e1 9.616704e-6 4.151919e0 4.151919e0
1.4491199e1 7.73952e-6 4.151919e0 4.151919e0
1.4999667e1 6.180522e-6 4.151919e0 4.151919e0

-1.5e1 3.013881e-6 4.321399e0 4.321399e0
-1.4491531e1 3.774097e-6 4.321399e0 4.321399e0
-1.3983063e1 4.689558e-6 4.321399e0 4.321399e0
-1.3474594e1 5.78201e-6 4.321399e0 4.321399e0
-1.2966125e1 7.07391e-6 4.321399e0 4.321399e0
-1.2457655e1 8.587608e-6 4.321399e0 4.321399e0
-1.1949187e1 1.034464e-5 4.321399e0 4.321399e0
-1.1440718e1 1.236487e-5 4.321399e0 4.321399e0
-1.093225e1 1.466547e-5 4.321399e0 4.321399e0
-1.0423781e1 1.725989e-5 4.321399e0 4.321399e0
-9.91531e0 2.015645e-5 4.321399e0 4.321399e0
-9.406842e0 2.335701e-5 4.321399e0 4.321399e0
-8.898373e0 2.685622e-5 4.321399e0 4.321399e0
-8.389905e0 3.064203e-5 4.321399e0 4.321399e0
-7.881436e0 3.469067e-5 4.321399e0 4.321399e0
-7.372966e0 3.897116e-5 4.321399e0 4.321399e0
-6.864497e0 4.344128e-5 4.321399e0 4.321399e0
-6.356029e0 4.805026e-5 4.321399e0 4.321399e0
-5.84756e0 5.273688e-5 4.321399e0 4.321399e0
-5.339091e0 5.743431e-5 4.321399e0 4.321399e0
-4.830621e0 6.206598e-5 4.321399e0 4.321399e0
-4.322153e0 6.655405e-5 4.321399e0 4.321399e0
-3.813684e0 7.081497e-5 4.321399e0 4.321399e0
-3.305214e0 7.476584e-5 4.321399e0 4.321399e0
-2.796745e0 7.832741e-5 4.321399e0 4.321399e0
-2.288277e0 8.142514e-5 4.321399e0 4.321399e0
-1.779808e0 8.399217e-5 4.321399e0 4.321399e0
-1.27134e0 8.597e-5 4.321399e0 4.321399e0
-7.6287e-1 8.731284e-5 4.321399e0 4.321399e0
-2.544e-1 8.799367e-5 4.321399e0 4.321399e0
2.54068e-1 8.799367e-5 4.321399e0 4.321399e0
7.62537e-1 8.73138e-5 4.321399e0 4.321399e0
1.271005e0 8.597e-5 4.321399e0 4.321399e0
1.779475e0 8.399382e-5 4.321399e0 4.321399e0
2.287944e0 8.142772e-5 4.321399e0 4.321399e0
2.796413e0 7.832933e-5 4.321399e0 4.321399e0
3.304881e0 7.476929e-5 4.321399e0 4.321399e0
3.81335e0 7.081694e-5 4.321399e0 4.321399e0
4.32182e0 6.655681e-5 4.321399e0 4.321399e0
4.830289e0 6.207002e-5 4.321399e0 4.321399e0
5.338757e0 5.74377e-5 4.321399e0 4.321399e0
5.847226e0 5.273996e-5 4.321399e0 4.321399e0
6.355695e0 4.805331e-5 4.321399e0 4.321399e0
6.864165e0 4.344406e-5 4.321399e0 4.321399e0
7.372633e0 3.897404e-5 4.321399e0 4.321399e0
7.881102e0 3.469342e-5 4.321399e0 4.321399e0
8.38957e0 3.064401e-5 4.321399e0 4.321399e0
8.89804e0 2.68589e-5 4.321399e0 4.321399e0
9.40651e0 2.335909e-5 4.321399e0 4.321399e0
9.914978e0 2.01584e-5 4.321399e0 4.321399e0
1.0423447e1 1.726184e-5 4.321399e0 4.321399e0
1.0931915e1 1.46671e-5 4.321399e0 4.321399e0
1.1440384e1 1.236638e-5 4.321399e0 4.321399e0
1.1948854e1 1.034581e-5 4.321399e0 4.321399e0
1.2457323e1 8.588852e-6 4.321399e0 4.321399e0
1.2965791e1 7.074902e-6 4.321399e0 4.321399e0
1.347426e1 5.782822e-6 4.321399e0 4.321399e0
1.3982729e1 4.690234e-6 4.321399e0 4.321399e0
1.4491199e1 3.774625e-6 4.321399e0 4.321399e0
1.4999667e1 3.014304e-6 4.321399e0 4.321399e0

-1.5e1 1.42829e-6 4.4908789e0 4.4908789e0
-1.4491531e1 1.788535e-6 4.4908789e0 4.4908789e0
-1.3983063e1 2.222382e-6 4.4908789e0 4.4908789e0
-1.3474594e1 2.740118e-6 4.4908789e0 4.4908789e0
-1.2966125e1 3.352342e-6 4.4908789e0 4.4908789e0
-1.2457655e1 4.069704e-6 4.4908789e0 4.4908789e0
-1.1949187e1 4.902437e-6 4.4908789e0 4.4908789e0
-1.1440718e1 5.859853e-6 4.4908789e0 4.4908789e0
-1.093225e1 6.950134e-6 4.4908789e0 4.4908789e0
-1.0423781e1 8.179654e-6 4.4908789e0 4.4908789e0
-9.91531e0 9.552353e-6 4.4908789e0 4.4908789e0
-9.406842e0 1.106894e-5 4.4908789e0 4.4908789e0
-8.898373e0 1.272725e-5 4.4908789e0 4.4908789e0
-8.389905e0 1.452115e-5 4.4908789e0 4.4908789e0
-7.881436e0 1.644011e-5 4.4908789e0 4.4908789e0
-7.372966e0 1.846837e-5 4.4908789e0 4.4908789e0
-6.864497e0 2.058676e-5 4.4908789e0 4.4908789e0
-6.356029e0 2.277107e-5 4.4908789e0 4.4908789e0
-5.84756e0 2.499197e-5 4.4908789e0 4.4908789e0
-5.339091e0 2.721806e-5 4.4908789e0 4.4908789e0
-4.830621e0 2.94134e-5 4.4908789e0 4.4908789e0
-4.322153e0 3.153978e-5 4.4908789e0 4.4908789e0
-3.813684e0 3.355943e-5 4.4908789e0 4.4908789e0
-3.305214e0 3.54317e-5 4.4908789e0 4.4908789e0
-2.796745e0 3.711958e-5 4.4908789e0 4.4908789e0
-2.288277e0 3.858772e-5 4.4908789e0 4.4908789e0
-1.779808e0 3.980406e-5 4.4908789e0 4.4908789e0
-1.27134e0 4.074097e-5 4.4908789e0 4.4908789e0
-7.6287e-1 4.137773e-5 4.4908789e0 4.4908789e0
-2.544e-1 4.170021e-5 4.4908789e0 4.4908789e0
2.54068e-1 4.170021e-5 4.4908789e0 4.4908789e0
7.62537e-1 4.137848e-5 4.4908789e0 4.4908789e0
1.271005e0 4.074097e-5 4.4908789e0 4.4908789e0
1.779475e0 3.980446e-5 4.4908789e0 4.4908789e0
2.287944e0 3.858894e-5 4.4908789e0 4.4908789e0
2.796413e0 3.712062e-5 4.4908789e0 4.4908789e0
3.304881e0 3.543274e-5 4.4908789e0 4.4908789e0
3.81335e0 3.356082e-5 4.4908789e0 4.4908789e0
4.32182e0 3.154141e-5 4.4908789e0 4.4908789e0
4.830289e0 2.941498e-5 4.4908789e0 4.4908789e0
5.338757e0 2.721974e-5 4.4908789e0 4.4908789e0
5.847226e0 2.499341e-5 4.4908789e0 4.4908789e0
6.355695e0 2.277248e-5 4.4908789e0 4.4908789e0
6.864165e0 2.05884e-5 4.4908789e0 4.4908789e0
7.372633e0 1.846976e-5 4.4908789e0 4.4908789e0
7.881102e0 1.644118e-5 4.4908789e0 4.4908789e0
8.38957e0 1.452235e-5 4.4908789e0 4.4908789e0
8.89804e0 1.272845e-5 4.4908789e0 4.4908789e0
9.40651e0 1.107002e-5 4.4908789e0 4.4908789e0
9.914978e0 9.553252e-6 4.4908789e0 4.4908789e0
1.0423447e1 8.180507e-6 4.4908789e0 4.4908789e0
1.0931915e1 6.950856e-6 4.4908789e0 4.4908789e0
1.1440384e1 5.860533e-6 4.4908789e0 4.4908789e0
1.1948854e1 4.90303e-6 4.4908789e0 4.4908789e0
1.2457323e1 4.070245e-6 4.4908789e0 4.4908789e0
1.2965791e1 3.352818e-6 4.4908789e0 4.4908789e0
1.347426e1 2.740492e-6 4.4908789e0 4.4908789e0
1.3982729e1 2.222691e-6 4.4908789e0 4.4908789e0
1.4491199e1 1.788794e-6 4.4908789e0 4.4908789e0
1.4999667e1 1.42847e-6 4.4908789e0 4.4908789e0

-1.5e1 6.577043e-7 4.6603589e0 4.6603589e0
-1.4491531e1 8.236021e-7 4.6603589e0 4.6603589e0
-1.3983063e1 1.023361e-6 4.6603589e0 4.6603589e0
-1.3474594e1 1.261755e-6 4.6603589e0 4.6603589e0
-1.2966125e1 1.54368e-6 4.6603589e0 4.6603589e0
-1.2457655e1 1.874014e-6 4.6603589e0 4.6603589e0
-1.1949187e1 2.257468e-6 4.6603589e0 4.6603589e0
-1.1440718e1 2.698322e-6 4.6603589e0 4.6603589e0
-1.093225e1 3.200404e-6 4.6603589e0 4.6603589e0
-1.0423781e1 3.766551e-6 4.6603589e0 4.6603589e0
-9.91531e0 4.398677e-6 4.6603589e0 4.6603589e0
-9.406842e0 5.097096e-6 4.6603589e0 4.6603589e0
-8.898373e0 5.86072e-6 4.6603589e0 4.6603589e0
-8.389905e0 6.686809e-6 4.6603589e0 4.6603589e0
-7.881436e0 7.570355e-6 4.6603589e0 4.6603589e0
-7.372966e0 8.504463e-6 4.6603589e0 4.6603589e0
-6.864497e0 9.47988e-6 4.6603589e0 4.6603589e0
-6.356029e0 1.048558e-5 4.6603589e0 4.6603589e0
-5.84756e0 1.150848e-5 4.6603589e0 4.6603589e0
-5.339091e0 1.253336e-5 4.6603589e0 4.6603589e0
-4.830621e0 1.354413e-5 4.6603589e0 4.6603589e0
-4.322153e0 1.452342e-5 4.6603589e0 4.6603589e0
-3.813684e0 1.545335e-5 4.6603589e0 4.6603589e0
-3.305214e0 1.631555e-5 4.6603589e0 4.6603589e0
-2.796745e0 1.70928e-5 4.6603589e0 4.6603589e0
-2.288277e0 1.776872e-5 4.6603589e0 4.6603589e0
-1.779808e0 1.832883e-5 4.6603589e0 4.6603589e0
-1.27134e0 1.876035e-5 4.6603589e0 4.6603589e0
-7.6287e-1 1.905338e-5 4.6603589e0 4.6603589e0
-2.544e-1 1.920236e-5 4.6603589e0 4.6603589e0
2.54068e-1 1.920236e-5 4.6603589e0 4.6603589e0
7.62537e-1 1.905376e-5 4.6603589e0 4.6603589e0
1.271005e0 1.876068e-5 4.6603589e0 4.6603589e0
1.779475e0 1.832903e-5 4.6603589e0 4.6603589e0
2.287944e0 1.776935e-5 4.6603589e0 4.6603589e0
2.796413e0 1.709332e-5 4.6603589e0 4.6603589e0
3.304881e0 1.631596e-5 4.6603589e0 4.6603589e0
3.81335e0 1.54538e-5 4.6603589e0 4.6603589e0
4.32182e0 1.452414e-5 4.6603589e0 4.6603589e0
4.830289e0 1.354489e-5 4.6603589e0 4.6603589e0
5.338757e0 1.253406e-5 4.6603589e0 4.6603589e0
5.847226e0 1.150891e-5 4.6603589e0 4.6603589e0
6.355695e0 1.048627e-5 4.6603589e0 4.6603589e0
6.864165e0 9.480646e-6 4.6603589e0 4.6603589e0
7.372633e0 8.505116e-6 4.6603589e0 4.6603589e0
7.881102e0 7.570908e-6 4.6603589e0 4.6603589e0
8.38957e0 6.687338e-6 4.6603589e0 4.6603589e0
8.89804e0 5.861266e-6 4.6603589e0 4.6603589e0
9.40651e0 5.09757e-6 4.6603589e0 4.6603589e0
9.914978e0 4.39908e-6 4.6603589e0 4.6603589e0
1.0423447e1 3.766954e-6 4.6603589e0 4.6603589e0
1.0931915e1 3.200726e-6 4.6603589e0 4.6603589e0
1.1440384e1 2.698645e-6 4.6603589e0 4.6603589e0
1.1948854e1 2.25773e-6 4.6603589e0 4.6603589e0
1.2457323e1 1.874255e-6 4.6603589e0 4.6603589e0
1.2965791e1 1.543883e-6 4.6603589e0 4.6603589e0
1.347426e1 1.261925e-6 4.6603589e0 4.6603589e0
1.3982729e1 1.023502e-6 4.6603589e0 4.6603589e0
1.4491199e1 8.237164e-7 4.6603589e0 4.6603589e0
1.4999667e1 6.577925e-7 4.6603589e0 4.6603589e0

-1.5e1 2.94285e-7 4.8298389e0 4.8298389e0
-1.4491531e1 3.68513e-7 4.8298389e0 4.8298389e0
-1.3983063e1 4.579024e-7 4.8298389e0 4.8298389e0
-1.3474594e1 5.645747e-7 4.8298389e0 4.8298389e0
-1.2966125e1 6.907222e-7 4.8298389e0 4.8298389e0
-1.2457655e1 8.385265e-7 4.8298389e0 4.8298389e0
-1.1949187e1 1.010075e-6 4.8298389e0 4.8298389e0
-1.1440718e1 1.207332e-6 4.8298389e0 4.8298389e0
-1.093225e1 1.431996e-6 4.8298389e0 4.8298389e0
-1.0423781e1 1.685315e-6 4.8298389e0 4.8298389e0
-9.91531e0 1.968158e-6 4.8298389e0 4.8298389e0
-9.406842e0 2.280676e-6 4.8298389e0 4.8298389e0
-8.898373e0 2.622331e-6 4.8298389e0 4.8298389e0
-8.389905e0 2.991956e-6 4.8298389e0 4.8298389e0
-7.881436e0 3.38731e-6 4.8298389e0 4.8298389e0
-7.372966e0 3.805254e-6 4.8298389e0 4.8298389e0
-6.864497e0 4.24169e-6 4.8298389e0 4.8298389e0
-6.356029e0 4.691795e-6 4.8298389e0 4.8298389e0
-5.84756e0 5.14949e-6 4.8298389e0 4.8298389e0
-5.339091e0 5.608067e-6 4.8298389e0 4.8298389e0
-4.830621e0 6.06035e-6 4.8298389e0 4.8298389e0
-4.322153e0 6.49855e-6 4.8298389e0 4.8298389e0
-3.813684e0 6.914603e-6 4.8298389e0 4.8298389e0
-3.305214e0 7.300388e-6 4.8298389e0 4.8298389e0
-2.796745e0 7.648154e-6 4.8298389e0 4.8298389e0
-2.288277e0 7.950665e-6 4.8298389e0 4.8298389e0
-1.779808e0 8.201263e-6 4.8298389e0 4.8298389e0
-1.27134e0 8.394373e-6 4.8298389e0 4.8298389e0
-7.6287e-1 8.52549e-6 4.8298389e0 4.8298389e0
-2.544e-1 8.59199e-6 4.8298389e0 4.8298389e0
2.54068e-1 8.59199e-6 4.8298389e0 4.8298389e0
7.62537e-1 8.52563e-6 4.8298389e0 4.8298389e0
1.271005e0 8.3945e-6 4.8298389e0 4.8298389e0
1.779475e0 8.201384e-6 4.8298389e0 4.8298389e0
2.287944e0 7.95088e-6 4.8298389e0 4.8298389e0
2.796413e0 7.648372e-6 4.8298389e0 4.8298389e0
3.304881e0 7.30068e-6 4.8298389e0 4.8298389e0
3.81335e0 6.914807e-6 4.8298389e0 4.8298389e0
4.32182e0 6.498843e-6 4.8298389e0 4.8298389e0
4.830289e0 6.060745e-6 4.8298389e0 4.8298389e0
5.338757e0 5.60839e-6 4.8298389e0 4.8298389e0
5.847226e0 5.149701e-6 4.8298389e0 4.8298389e0
6.355695e0 4.69208e-6 4.8298389e0 4.8298389e0
6.864165e0 4.242044e-6 4.8298389e0 4.8298389e0
7.372633e0 3.805556e-6 4.8298389e0 4.8298389e0
7.881102e0 3.387549e-6 4.8298389e0 4.8298389e0
8.38957e0 2.992224e-6 4.8298389e0 4.8298389e0
8.89804e0 2.622585e-6 4.8298389e0 4.8298389e0
9.40651e0 2.28088e-6 4.8298389e0 4.8298389e0
9.914978e0 1.968344e-6 4.8298389e0 4.8298389e0
1.0423447e1 1.68549e-6 4.8298389e0 4.8298389e0
1.0931915e1 1.432132e-6 4.8298389e0 4.8298389e0
1.1440384e1 1.207483e-6 4.8298389e0 4.8298389e0
1.1948854e1 1.010205e-6 4.8298389e0 4.8298389e0
1.2457323e1 8.386386e-7 4.8298389e0 4.8298389e0
1.2965791e1 6.90815e-7 4.8298389e0 4.8298389e0
1.347426e1 5.646518e-7 4.8298389e0 4.8298389e0
1.3982729e1 4.579652e-7 4.8298389e0 4.8298389e0
1.4491199e1 3.68565e-7 4.8298389e0 4.8298389e0
1.4999667e1 2.943254e-7 4.8298389e0 4.8298389e0

-1.5e1 1.279453e-7 4.9993188e0 4.9993188e0
-1.4491531e1 1.602196e-7 4.9993188e0 4.9993188e0
-1.3983063e1 1.990822e-7 4.9993188e0 4.9993188e0
-1.3474594e1 2.454645e-7 4.9993188e0 4.9993188e0
-1.2966125e1 3.003096e-7 4.9993188e0 4.9993188e0
-1.2457655e1 3.645735e-7 4.9993188e0 4.9993188e0
-1.1949187e1 4.391684e-7 4.9993188e0 4.9993188e0
-1.1440718e1 5.249324e-7 4.9993188e0 4.9993188e0
-1.093225e1 6.226073e-7 4.9993188e0 4.9993188e0
-1.0423781e1 7.327487e-7 4.9993188e0 4.9993188e0
-9.91531e0 8.557024e-7 4.9993188e0 4.9993188e0
-9.406842e0 9.915762e-7 4.9993188e0 4.9993188e0
-8.898373e0 1.140126e-6 4.9993188e0 4.9993188e0
-8.389905e0 1.300827e-6 4.9993188e0 4.9993188e0
-7.881436e0 1.472726e-6 4.9993188e0 4.9993188e0
-7.372966e0 1.654419e-6 4.9993188e0 4.9993188e0
-6.864497e0 1.844191e-6 4.9993188e0 4.9993188e0
-6.356029e0 2.039847e-6 4.9993188e0 4.9993188e0
-5.84756e0 2.238826e-6 4.9993188e0 4.9993188e0
-5.339091e0 2.438255e-6 4.9993188e0 4.9993188e0
-4.830621e0 2.634888e-6 4.9993188e0 4.9993188e0
-4.322153e0 2.825406e-6 4.9993188e0 4.9993188e0
-3.813684e0 3.006238e-6 4.9993188e0 4.9993188e0
-3.305214e0 3.174037e-6 4.9993188e0 4.9993188e0
-2.796745e0 3.325255e-6 4.9993188e0 4.9993188e0
-2.288277e0 3.456764e-6 4.9993188e0 4.9993188e0
-1.779808e0 3.565659e-6 4.9993188e0 4.9993188e0
-1.27134e0 3.649625e-6 4.9993188e0 4.9993188e0
-7.6287e-1 3.706693e-6 4.9993188e0 4.9993188e0
-2.544e-1 3.735536e-6 4.9993188e0 4.9993188e0
2.54068e-1 3.735608e-6 4.9993188e0 4.9993188e0
7.62537e-1 3.706693e-6 4.9993188e0 4.9993188e0
1.271005e0 3.649661e-6 4.9993188e0 4.9993188e0
1.779475e0 3.565706e-6 4.9993188e0 4.9993188e0
2.287944e0 3.456813e-6 4.9993188e0 4.9993188e0
2.796413e0 3.325333e-6 4.9993188e0 4.9993188e0
3.304881e0 3.174129e-6 4.9993188e0 4.9993188e0
3.81335e0 3.006424e-6 4.9993188e0 4.9993188e0
4.32182e0 2.825554e-6 4.9993188e0 4.9993188e0
4.830289e0 2.635013e-6 4.9993188e0 4.9993188e0
5.338757e0 2.438362e-6 4.9993188e0 4.9993188e0
5.847226e0 2.238959e-6 4.9993188e0 4.9993188e0
6.355695e0 2.039973e-6 4.9993188e0 4.9993188e0
6.864165e0 1.844293e-6 4.9993188e0 4.9993188e0
7.372633e0 1.654543e-6 4.9993188e0 4.9993188e0
7.881102e0 1.47283e-6 4.9993188e0 4.9993188e0
8.38957e0 1.30094e-6 4.9993188e0 4.9993188e0
8.89804e0 1.140237e-6 4.9993188e0 4.9993188e0
9.40651e0 9.916695e-7 4.9993188e0 4.9993188e0
9.914978e0 8.557973e-7 4.9993188e0 4.9993188e0
1.0423447e1 7.32816e-7 4.9993188e0 4.9993188e0
1.0931915e1 6.226723e-7 4.9993188e0 4.9993188e0
1.1440384e1 5.249919e-7 4.9993188e0 4.9993188e0
1.1948854e1 4.392154e-7 4.9993188e0 4.9993188e0
1.2457323e1 3.646155e-7 4.9993188e0 4.9993188e0
1.2965791e1 3.003516e-7 4.9993188e0 4.9993188e0
1.347426e1 2.45498e-7 4.9993188e0 4.9993188e0
1.3982729e1 1.991107e-7 4.9993188e0 4.9993188e0
1.4491199e1 1.602441e-7 4.9993188e0 4.9993188e0
1.4999667e1 1.279645e-7 4.9993188e0 4.9993188e0


==> root_contourtmp1.dat <==
-5.0e0 1.275111e-7 -1.5e1 -1.5e1
-5.0e0 1.596744e-7 -1.4491531e1 -1.4491531e1
-5.0e0 1.984062e-7 -1.3983063e1 -1.3983063e1
-5.0e0 2.446307e-7 -1.3474594e1 -1.3474594e1
-5.0e0 2.992888e-7 -1.2966125e1 -1.2966125e1
-5.0e0 3.633337e-7 -1.2457655e1 -1.2457655e1
-5.0e0 4.37674e-7 -1.1949187e1 -1.1949187e1
-5.0e0 5.231516e-7 -1.1440718e1 -1.1440718e1
-5.0e0 6.204901e-7 -1.093225e1 -1.093225e1
-5.0e0 7.30259e-7 -1.0423781e1 -1.0423781e1
-5.0e0 8.527957e-7 -9.91531e0 -9.91531e0
-5.0e0 9.882094e-7 -9.406842e0 -9.406842e0
-5.0e0 1.13626e-6 -8.898373e0 -8.898373e0
-5.0e0 1.296394e-6 -8.389905e0 -8.389905e0
-5.0e0 1.46771e-6 -7.881436e0 -7.881436e0
-5.0e0 1.648788e-6 -7.372966e0 -7.372966e0
-5.0e0 1.837938e-6 -6.864497e0 -6.864497e0
-5.0e0 2.032927e-6 -6.356029e0 -6.356029e0
-5.0e0 2.231218e-6 -5.84756e0 -5.84756e0
-5.0e0 2.429976e-6 -5.339091e0 -5.339091e0
-5.0e0 2.625931e-6 -4.830621e0 -4.830621e0
-5.0e0 2.815805e-6 -4.322153e0 -4.322153e0
-5.0e0 2.996048e-6 -3.813684e0 -3.813684e0
-5.0e0 3.163231e-6 -3.305214e0 -3.305214e0
-5.0e0 3.313934e-6 -2.796745e0 -2.796745e0
-5.0e0 3.445007e-6 -2.288277e0 -2.288277e0
-5.0e0 3.55356e-6 -1.779808e0 -1.779808e0
-5.0e0 3.637213e-6 -1.27134e0 -1.27134e0
-5.0e0 3.694124e-6 -7.6287e-1 -7.6287e-1
-5.0e0 3.72286e-6 -2.544e-1 -2.544e-1
-5.0e0 3.722902e-6 2.54068e-1 2.54068e-1
-5.0e0 3.694124e-6 7.62537e-1 7.62537e-1
-5.0e0 3.637274e-6 1.271005e0 1.271005e0
-5.0e0 3.553609e-6 1.779475e0 1.779475e0
-5.0e0 3.44506e-6 2.287944e0 2.287944e0
-5.0e0 3.314037e-6 2.796413e0 2.796413e0
-5.0e0 3.163335e-6 3.304881e0 3.304881e0
-5.0e0 2.996169e-6 3.81335e0 3.81335e0
-5.0e0 2.815929e-6 4.32182e0 4.32182e0
-5.0e0 2.626067e-6 4.830289e0 4.830289e0
-5.0e0 2.430083e-6 5.338757e0 5.338757e0
-5.0e0 2.23136e-6 5.847226e0 5.847226e0
-5.0e0 2.033044e-6 6.355695e0 6.355695e0
-5.0e0 1.838043e-6 6.864165e0 6.864165e0
-5.0e0 1.648923e-6 7.372633e0 7.372633e0
-5.0e0 1.467827e-6 7.881102e0 7.881102e0
-5.0e0 1.29652e-6 8.38957e0 8.38957e0
-5.0e0 1.13637e-6 8.89804e0 8.89804e0
-5.0e0 9.882999e-7 9.40651e0 9.40651e0
-5.0e0 8.528761e-7 9.914978e0 9.914978e0
-5.0e0 7.303262e-7 1.0423447e1 1.0423447e1
-5.0e0 6.205597e-7 1.0931915e1 1.0931915e1
-5.0e0 5.23204e-7 1.1440384e1 1.1440384e1
-5.0e0 4.377214e-7 1.1948854e1 1.1948854e1
-5.0e0 3.63377e-7 1.2457323e1 1.2457323e1
-5.0e0 2.993288e-7 1.2965791e1 1.2965791e1
-5.0e0 2.446649e-7 1.347426e1 1.347426e1
-5.0e0 1.984346e-7 1.3982729e1 1.3982729e1
-5.0e0 1.596971e-7 1.4491199e1 1.4491199e1
-5.0e0 1.275313e-7 1.4999667e1 1.4999667e1

-4.83052e0 2.933171e-7 -1.5e1 -1.5e1
-4.83052e0 3.67302e-7 -1.4491531e1 -1.4491531e1
-4.83052e0 4.563974e-7 -1.3983063e1 -1.3983063e1
-4.83052e0 5.627272e-7 -1.3474594e1 -1.3474594e1
-4.83052e0 6.884543e-7 -1.2966125e1 -1.2966125e1
-4.83052e0 8.357764e-7 -1.2457655e1 -1.2457655e1
-4.83052e0 1.00678e-6 -1.1949187e1 -1.1949187e1
-4.83052e0 1.203389e-6 -1.1440718e1 -1.1440718e1
-4.83052e0 1.427301e-6 -1.093225e1 -1.093225e1
-4.83052e0 1.6798e-6 -1.0423781e1 -1.0423781e1
-4.83052e0 1.961684e-6 -9.91531e0 -9.91531e0
-4.83052e0 2.27316e-6 -9.406842e0 -9.406842e0
-4.83052e0 2.61375e-6 -8.898373e0 -8.898373e0
-4.83052e0 2.982118e-6 -8.389905e0 -8.389905e0
-4.83052e0 3.37617e-6 -7.881436e0 -7.881436e0
-4.83052e0 3.792729e-6 -7.372966e0 -7.372966e0
-4.83052e0 4.22782e-6 -6.864497e0 -6.864497e0
-4.83052e0 4.67635e-6 -6.356029e0 -6.356029e0
-4.83052e0 5.132518e-6 -5.84756e0 -5.84756e0
-4.83052e0 5.589703e-6 -5.339091e0 -5.339091e0
-4.83052e0 6.040459e-6 -4.830621e0 -4.830621e0
-4.83052e0 6.477249e-6 -4.322153e0 -4.322153e0
-4.83052e0 6.891908e-6 -3.813684e0 -3.813684e0
-4.83052e0 7.276462e-6 -3.305214e0 -3.305214e0
-4.83052e0 7.623102e-6 -2.796745e0 -2.796745e0
-4.83052e0 7.924602e-6 -2.288277e0 -2.288277e0
-4.83052e0 8.174326e-6 -1.779808e0 -1.779808e0
-4.83052e0 8.366728e-6 -1.27134e0 -1.27134e0
-4.83052e0 8.497614e-6 -7.6287e-1 -7.6287e-1
-4.83052e0 8.56374e-6 -2.544e-1 -2.544e-1
-4.83052e0 8.563792e-6 2.54068e-1 2.54068e-1
-4.83052e0 8.497614e-6 7.62537e-1 7.62537e-1
-4.83052e0 8.366864e-6 1.271005e0 1.271005e0
-4.83052e0 8.174419e-6 1.779475e0 1.779475e0
-4.83052e0 7.924747e-6 2.287944e0 2.287944e0
-4.83052e0 7.623326e-6 2.796413e0 2.796413e0
-4.83052e0 7.276677e-6 3.304881e0 3.304881e0
-4.83052e0 6.892139e-6 3.81335e0 3.81335e0
-4.83052e0 6.477519e-6 4.32182e0 4.32182e0
-4.83052e0 6.040738e-6 4.830289e0 4.830289e0
-4.83052e0 5.58997e-6 5.338757e0 5.338757e0
-4.83052e0 5.132846e-6 5.847226e0 5.847226e0
-4.83052e0 4.676639e-6 6.355695e0 6.355695e0
-4.83052e0 4.228079e-6 6.864165e0 6.864165e0
-4.83052e0 3.793037e-6 7.372633e0 7.372633e0
-4.83052e0 3.376482e-6 7.881102e0 7.881102e0
-4.83052e0 2.982385e-6 8.38957e0 8.38957e0
-4.83052e0 2.613994e-6 8.89804e0 8.89804e0
-4.83052e0 2.273363e-6 9.40651e0 9.40651e0
-4.83052e0 1.961882e-6 9.914978e0 9.914978e0
-4.83052e0 1.679968e-6 1.0423447e1 1.0423447e1
-4.83052e0 1.427461e-6 1.0931915e1 1.0931915e1
-4.83052e0 1.203506e-6 1.1440384e1 1.1440384e1
-4.83052e0 1.006891e-6 1.1948854e1 1.1948854e1
-4.83052e0 8.358809e-7 1.2457323e1 1.2457323e1
-4.83052e0 6.885423e-7 1.2965791e1 1.2965791e1
-4.83052e0 5.62805e-7 1.347426e1 1.347426e1
-4.83052e0 4.564589e-7 1.3982729e1 1.3982729e1
-4.83052e0 3.673569e-7 1.4491199e1 1.4491199e1
-4.83052e0 2.933615e-7 1.4999667e1 1.4999667e1

-4.66104e0 6.556207e-7 -1.5e1 -1.5e1
-4.66104e0 8.209908e-7 -1.4491531e1 -1.4491531e1
-4.66104e0 1.020116e-6 -1.3983063e1 -1.3983063e1
-4.66104e0 1.257758e-6 -1.3474594e1 -1.3474594e1
-4.66104e0 1.538799e-6 -1.2966125e1 -1.2966125e1
-4.66104e0 1.868091e-6 -1.2457655e1 -1.2457655e1
-4.66104e0 2.250313e-6 -1.1949187e1 -1.1949187e1
-4.66104e0 2.689755e-6 -1.1440718e1 -1.1440718e1
-4.66104e0 3.190256e-6 -1.093225e1 -1.093225e1
-4.66104e0 3.754628e-6 -1.0423781e1 -1.0423781e1
-4.66104e0 4.384718e-6 -9.91531e0 -9.91531e0
-4.66104e0 5.080931e-6 -9.406842e0 -9.406842e0
-4.66104e0 5.842136e-6 -8.898373e0 -8.898373e0
-4.66104e0 6.665662e-6 -8.389905e0 -8.389905e0
-4.66104e0 7.546382e-6 -7.881436e0 -7.881436e0
-4.66104e0 8.477501e-6 -7.372966e0 -7.372966e0
-4.66104e0 9.44986e-6 -6.864497e0 -6.864497e0
-4.66104e0 1.04524e-5 -6.356029e0 -6.356029e0
-4.66104e0 1.147176e-5 -5.84756e0 -5.84756e0
-4.66104e0 1.249367e-5 -5.339091e0 -5.339091e0
-4.66104e0 1.350134e-5 -4.830621e0 -4.830621e0
-4.66104e0 1.447739e-5 -4.322153e0 -4.322153e0
-4.66104e0 1.54043e-5 -3.813684e0 -3.813684e0
-4.66104e0 1.626384e-5 -3.305214e0 -3.305214e0
-4.66104e0 1.703848e-5 -2.796745e0 -2.796745e0
-4.66104e0 1.771239e-5 -2.288277e0 -2.288277e0
-4.66104e0 1.827077e-5 -1.779808e0 -1.779808e0
-4.66104e0 1.87008e-5 -1.27134e0 -1.27134e0
-4.66104e0 1.899301e-5 -7.6287e-1 -7.6287e-1
-4.66104e0 1.91414e-5 -2.544e-1 -2.544e-1
-4.66104e0 1.91414e-5 2.54068e-1 2.54068e-1
-4.66104e0 1.899344e-5 7.62537e-1 7.62537e-1
-4.66104e0 1.87008e-5 1.271005e0 1.271005e0
-4.66104e0 1.827095e-5 1.779475e0 1.779475e0
-4.66104e0 1.771298e-5 2.287944e0 2.287944e0
-4.66104e0 1.703914e-5 2.796413e0 2.796413e0
-4.66104e0 1.626428e-5 3.304881e0 3.304881e0
-4.66104e0 1.5405e-5 3.81335e0 3.81335e0
-4.66104e0 1.447816e-5 4.32182e0 4.32182e0
-4.66104e0 1.35021e-5 4.830289e0 4.830289e0
-4.66104e0 1.249442e-5 5.338757e0 5.338757e0
-4.66104e0 1.147247e-5 5.847226e0 5.847226e0
-4.66104e0 1.045299e-5 6.355695e0 6.355695e0
-4.66104e0 9.450584e-6 6.864165e0 6.864165e0
-4.66104e0 8.478154e-6 7.372633e0 7.372633e0
-4.66104e0 7.546939e-6 7.881102e0 7.881102e0
-4.66104e0 6.666187e-6 8.38957e0 8.38957e0
-4.66104e0 5.842682e-6 8.89804e0 8.89804e0
-4.66104e0 5.081418e-6 9.40651e0 9.40651e0
-4.66104e0 4.385138e-6 9.914978e0 9.914978e0
-4.66104e0 3.755057e-6 1.0423447e1 1.0423447e1
-4.66104e0 3.190646e-6 1.0931915e1 1.0931915e1
-4.66104e0 2.690082e-6 1.1440384e1 1.1440384e1
-4.66104e0 2.25058e-6 1.1948854e1 1.1948854e1
-4.66104e0 1.86833e-6 1.2457323e1 1.2457323e1
-4.66104e0 1.538997e-6 1.2965791e1 1.2965791e1
-4.66104e0 1.257913e-6 1.347426e1 1.347426e1
-4.66104e0 1.020258e-6 1.3982729e1 1.3982729e1
-4.66104e0 8.211057e-7 1.4491199e1 1.4491199e1
-4.66104e0 6.557094e-7 1.4999667e1 1.4999667e1

-4.49156e0 1.423898e-6 -1.5e1 -1.5e1
-4.49156e0 1.783072e-6 -1.4491531e1 -1.4491531e1
-4.49156e0 2.215584e-6 -1.3983063e1 -1.3983063e1
-4.49156e0 2.73172e-6 -1.3474594e1 -1.3474594e1
-4.49156e0 3.342082e-6 -1.2966125e1 -1.2966125e1
-4.49156e0 4.057233e-6 -1.2457655e1 -1.2457655e1
-4.49156e0 4.887386e-6 -1.1949187e1 -1.1949187e1
-4.49156e0 5.841881e-6 -1.1440718e1 -1.1440718e1
-4.49156e0 6.928806e-6 -1.093225e1 -1.093225e1
-4.49156e0 8.15464e-6 -1.0423781e1 -1.0423781e1
-4.49156e0 9.52308e-6 -9.91531e0 -9.91531e0
-4.49156e0 1.1035e-5 -9.406842e0 -9.406842e0
-4.49156e0 1.268835e-5 -8.898373e0 -8.898373e0
-4.49156e0 1.447675e-5 -8.389905e0 -8.389905e0
-4.49156e0 1.63896e-5 -7.881436e0 -7.881436e0
-4.49156e0 1.841194e-5 -7.372966e0 -7.372966e0
-4.49156e0 2.052362e-5 -6.864497e0 -6.864497e0
-4.49156e0 2.270135e-5 -6.356029e0 -6.356029e0
-4.49156e0 2.491547e-5 -5.84756e0 -5.84756e0
-4.49156e0 2.713481e-5 -5.339091e0 -5.339091e0
-4.49156e0 2.932312e-5 -4.830621e0 -4.830621e0
-4.49156e0 3.144339e-5 -4.322153e0 -4.322153e0
-4.49156e0 3.345645e-5 -3.813684e0 -3.813684e0
-4.49156e0 3.532307e-5 -3.305214e0 -3.305214e0
-4.49156e0 3.70059e-5 -2.796745e0 -2.796745e0
-4.49156e0 3.846938e-5 -2.288277e0 -2.288277e0
-4.49156e0 3.968208e-5 -1.779808e0 -1.779808e0
-4.49156e0 4.061649e-5 -1.27134e0 -1.27134e0
-4.49156e0 4.125095e-5 -7.6287e-1 -7.6287e-1
-4.49156e0 4.157253e-5 -2.544e-1 -2.544e-1
-4.49156e0 4.157253e-5 2.54068e-1 2.54068e-1
-4.49156e0 4.125162e-5 7.62537e-1 7.62537e-1
-4.49156e0 4.061649e-5 1.271005e0 1.271005e0
-4.49156e0 3.968272e-5 1.779475e0 1.779475e0
-4.49156e0 3.847054e-5 2.287944e0 2.287944e0
-4.49156e0 3.700693e-5 2.796413e0 2.796413e0
-4.49156e0 3.53242e-5 3.304881e0 3.304881e0
-4.49156e0 3.34582e-5 3.81335e0 3.81335e0
-4.49156e0 3.144475e-5 4.32182e0 4.32182e0
-4.49156e0 2.932498e-5 4.830289e0 4.830289e0
-4.49156e0 2.713661e-5 5.338757e0 5.338757e0
-4.49156e0 2.49169e-5 5.847226e0 5.847226e0
-4.49156e0 2.270274e-5 6.355695e0 6.355695e0
-4.49156e0 2.052533e-5 6.864165e0 6.864165e0
-4.49156e0 1.841316e-5 7.372633e0 7.372633e0
-4.49156e0 1.639087e-5 7.881102e0 7.881102e0
-4.49156e0 1.447783e-5 8.38957e0 8.38957e0
-4.49156e0 1.268936e-5 8.89804e0 8.89804e0
-4.49156e0 1.103606e-5 9.40651e0 9.40651e0
-4.49156e0 9.523952e-6 9.914978e0 9.914978e0
-4.49156e0 8.155486e-6 1.0423447e1 1.0423447e1
-4.49156e0 6.92961e-6 1.0931915e1 1.0931915e1
-4.49156e0 5.842625e-6 1.1440384e1 1.1440384e1
-4.49156e0 4.887976e-6 1.1948854e1 1.1948854e1
-4.49156e0 4.057806e-6 1.2457323e1 1.2457323e1
-4.49156e0 3.34255e-6 1.2965791e1 1.2965791e1
-4.49156e0 2.732106e-6 1.347426e1 1.347426e1
-4.49156e0 2.215901e-6 1.3982729e1 1.3982729e1
-4.49156e0 1.7833e-6 1.4491199e1 1.4491199e1
-4.49156e0 1.424104e-6 1.4999667e1 1.4999667e1

-4.3220801e0 3.005013e-6 -1.5e1 -1.5e1
-4.3220801e0 3.762971e-6 -1.4491531e1 -1.4491531e1
-4.3220801e0 4.675778e-6 -1.3983063e1 -1.3983063e1
-4.3220801e0 5.765031e-6 -1.3474594e1 -1.3474594e1
-4.3220801e0 7.05313e-6 -1.2966125e1 -1.2966125e1
-4.3220801e0 8.56243e-6 -1.2457655e1 -1.2457655e1
-4.3220801e0 1.031425e-5 -1.1949187e1 -1.1949187e1
-4.3220801e0 1.232849e-5 -1.1440718e1 -1.1440718e1
-4.3220801e0 1.462244e-5 -1.093225e1 -1.093225e1
-4.3220801e0 1.720912e-5 -1.0423781e1 -1.0423781e1
-4.3220801e0 2.00974e-5 -9.91531e0 -9.91531e0
-4.3220801e0 2.328842e-5 -9.406842e0 -9.406842e0
-4.3220801e0 2.677727e-5 -8.898373e0 -8.898373e0
-4.3220801e0 3.055193e-5 -8.389905e0 -8.389905e0
-4.3220801e0 3.458891e-5 -7.881436e0 -7.881436e0
-4.3220801e0 3.885635e-5 -7.372966e0 -7.372966e0
-4.3220801e0 4.331287e-5 -6.864497e0 -6.864497e0
-4.3220801e0 4.7909e-5 -6.356029e0 -6.356029e0
-4.3220801e0 5.258138e-5 -5.84756e0 -5.84756e0
-4.3220801e0 5.726517e-5 -5.339091e0 -5.339091e0
-4.3220801e0 6.188387e-5 -4.830621e0 -4.830621e0
-4.3220801e0 6.63582e-5 -4.322153e0 -4.322153e0
-4.3220801e0 7.060692e-5 -3.813684e0 -3.813684e0
-4.3220801e0 7.454599e-5 -3.305214e0 -3.305214e0
-4.3220801e0 7.809729e-5 -2.796745e0 -2.796745e0
-4.3220801e0 8.118633e-5 -2.288277e0 -2.288277e0
-4.3220801e0 8.374533e-5 -1.779808e0 -1.779808e0
-4.3220801e0 8.57166e-5 -1.27134e0 -1.27134e0
-4.3220801e0 8.705583e-5 -7.6287e-1 -7.6287e-1
-4.3220801e0 8.77351e-5 -2.544e-1 -2.544e-1
-4.3220801e0 8.77351e-5 2.54068e-1 2.54068e-1
-4.3220801e0 8.705765e-5 7.62537e-1 7.62537e-1
-4.3220801e0 8.57166e-5 1.271005e0 1.271005e0
-4.3220801e0 8.374623e-5 1.779475e0 1.779475e0
-4.3220801e0 8.118846e-5 2.287944e0 2.287944e0
-4.3220801e0 7.809993e-5 2.796413e0 2.796413e0
-4.3220801e0 7.454834e-5 3.304881e0 3.304881e0
-4.3220801e0 7.060909e-5 3.81335e0 3.81335e0
-4.3220801e0 6.636142e-5 4.32182e0 4.32182e0
-4.3220801e0 6.188766e-5 4.830289e0 4.830289e0
-4.3220801e0 5.726863e-5 5.338757e0 5.338757e0
-4.3220801e0 5.2585e-5 5.847226e0 5.847226e0
-4.3220801e0 4.791191e-5 6.355695e0 6.355695e0
-4.3220801e0 4.331653e-5 6.864165e0 6.864165e0
-4.3220801e0 3.885939e-5 7.372633e0 7.372633e0
-4.3220801e0 3.45914e-5 7.881102e0 7.881102e0
-4.3220801e0 3.055438e-5 8.38957e0 8.38957e0
-4.3220801e0 2.677971e-5 8.89804e0 8.89804e0
-4.3220801e0 2.329057e-5 9.40651e0 9.40651e0
-4.3220801e0 2.009915e-5 9.914978e0 9.914978e0
-4.3220801e0 1.721098e-5 1.0423447e1 1.0423447e1
-4.3220801e0 1.462425e-5 1.0931915e1 1.0931915e1
-4.3220801e0 1.232997e-5 1.1440384e1 1.1440384e1
-4.3220801e0 1.031541e-5 1.1948854e1 1.1948854e1
-4.3220801e0 8.563545e-6 1.2457323e1 1.2457323e1
-4.3220801e0 7.054062e-6 1.2965791e1 1.2965791e1
-4.3220801e0 5.765788e-6 1.347426e1 1.347426e1
-4.3220801e0 4.676387e-6 1.3982729e1 1.3982729e1
-4.3220801e0 3.76352e-6 1.4491199e1 1.4491199e1
-4.3220801e0 3.005438e-6 1.4999667e1 1.4999667e1

-4.1526001e0 6.162195e-6 -1.5e1 -1.5e1
-4.1526001e0 7.71645e-6 -1.4491531e1 -1.4491531e1
-4.1526001e0 9.588286e-6 -1.3983063e1 -1.3983063e1
-4.1526001e0 1.182175e-5 -1.3474594e1 -1.3474594e1
-4.1526001e0 1.446313e-5 -1.2966125e1 -1.2966125e1
-4.1526001e0 1.75579e-5 -1.2457655e1 -1.2457655e1
-4.1526001e0 2.115071e-5 -1.1949187e1 -1.1949187e1
-4.1526001e0 2.528104e-5 -1.1440718e1 -1.1440718e1
-4.1526001e0 2.998524e-5 -1.093225e1 -1.093225e1
-4.1526001e0 3.528961e-5 -1.0423781e1 -1.0423781e1
-4.1526001e0 4.121196e-5 -9.91531e0 -9.91531e0
-4.1526001e0 4.775581e-5 -9.406842e0 -9.406842e0
-4.1526001e0 5.491048e-5 -8.898373e0 -8.898373e0
-4.1526001e0 6.265056e-5 -8.389905e0 -8.389905e0
-4.1526001e0 7.092847e-5 -7.881436e0 -7.881436e0
-4.1526001e0 7.96803e-5 -7.372966e0 -7.372966e0
-4.1526001e0 8.8819e-5 -6.864497e0 -6.864497e0
-4.1526001e0 9.82438e-5 -6.356029e0 -6.356029e0
-4.1526001e0 1.078236e-4 -5.84756e0 -5.84756e0
-4.1526001e0 1.17428e-4 -5.339091e0 -5.339091e0
-4.1526001e0 1.26898e-4 -4.830621e0 -4.830621e0
-4.1526001e0 1.360739e-4 -4.322153e0 -4.322153e0
-4.1526001e0 1.447867e-4 -3.813684e0 -3.813684e0
-4.1526001e0 1.528644e-4 -3.305214e0 -3.305214e0
-4.1526001e0 1.60147e-4 -2.796745e0 -2.796745e0
-4.1526001e0 1.66479e-4 -2.288277e0 -2.288277e0
-4.1526001e0 1.717297e-4 -1.779808e0 -1.779808e0
-4.1526001e0 1.757704e-4 -1.27134e0 -1.27134e0
-4.1526001e0 1.785156e-4 -7.6287e-1 -7.6287e-1
-4.1526001e0 1.79909e-4 -2.544e-1 -2.544e-1
-4.1526001e0 1.79909e-4 2.54068e-1 2.54068e-1
-4.1526001e0 1.785187e-4 7.62537e-1 7.62537e-1
-4.1526001e0 1.757704e-4 1.271005e0 1.271005e0
-4.1526001e0 1.717303e-4 1.779475e0 1.779475e0
-4.1526001e0 1.664842e-4 2.287944e0 2.287944e0
-4.1526001e0 1.601529e-4 2.796413e0 2.796413e0
-4.1526001e0 1.528702e-4 3.304881e0 3.304881e0
-4.1526001e0 1.447899e-4 3.81335e0 3.81335e0
-4.1526001e0 1.360803e-4 4.32182e0 4.32182e0
-4.1526001e0 1.269058e-4 4.830289e0 4.830289e0
-4.1526001e0 1.174347e-4 5.338757e0 5.338757e0
-4.1526001e0 1.078296e-4 5.847226e0 5.847226e0
-4.1526001e0 9.824942e-5 6.355695e0 6.355695e0
-4.1526001e0 8.882587e-5 6.864165e0 6.864165e0
-4.1526001e0 7.968626e-5 7.372633e0 7.372633e0
-4.1526001e0 7.09337e-5 7.881102e0 7.881102e0
-4.1526001e0 6.265555e-5 8.38957e0 8.38957e0
-4.1526001e0 5.491531e-5 8.89804e0 8.89804e0
-4.1526001e0 4.776028e-5 9.40651e0 9.40651e0
-4.1526001e0 4.121591e-5 9.914978e0 9.914978e0
-4.1526001e0 3.529337e-5 1.0423447e1 1.0423447e1
-4.1526001e0 2.998848e-5 1.0931915e1 1.0931915e1
-4.1526001e0 2.528423e-5 1.1440384e1 1.1440384e1
-4.1526001e0 2.115318e-5 1.1948854e1 1.1948854e1
-4.1526001e0 1.756046e-5 1.2457323e1 1.2457323e1
-4.1526001e0 1.446506e-5 1.2965791e1 1.2965791e1
-4.1526001e0 1.182327e-5 1.347426e1 1.347426e1
-4.1526001e0 9.589558e-6 1.3982729e1 1.3982729e1
-4.1526001e0 7.71756e-6 1.4491199e1 1.4491199e1
-4.1526001e0 6.163019e-6 1.4999667e1 1.4999667e1

-3.9831201e0 1.227837e-5 -1.5e1 -1.5e1
-3.9831201e0 1.537553e-5 -1.4491531e1 -1.4491531e1
-3.9831201e0 1.910507e-5 -1.3983063e1 -1.3983063e1
-3.9831201e0 2.35557e-5 -1.3474594e1 -1.3474594e1
-3.9831201e0 2.88189e-5 -1.2966125e1 -1.2966125e1
-3.9831201e0 3.498575e-5 -1.2457655e1 -1.2457655e1
-3.9831201e0 4.214432e-5 -1.1949187e1 -1.1949187e1
-3.9831201e0 5.037457e-5 -1.1440718e1 -1.1440718e1
-3.9831201e0 5.97479e-5 -1.093225e1 -1.093225e1
-3.9831201e0 7.031726e-5 -1.0423781e1 -1.0423781e1
-3.9831201e0 8.211812e-5 -9.91531e0 -9.91531e0
-3.9831201e0 9.515688e-5 -9.406842e0 -9.406842e0
-3.9831201e0 1.094109e-4 -8.898373e0 -8.898373e0
-3.9831201e0 1.248322e-4 -8.389905e0 -8.389905e0
-3.9831201e0 1.413275e-4 -7.881436e0 -7.881436e0
-3.9831201e0 1.587654e-4 -7.372966e0 -7.372966e0
-3.9831201e0 1.769759e-4 -6.864497e0 -6.864497e0
-3.9831201e0 1.957536e-4 -6.356029e0 -6.356029e0
-3.9831201e0 2.148476e-4 -5.84756e0 -5.84756e0
-3.9831201e0 2.33984e-4 -5.339091e0 -5.339091e0
-3.9831201e0 2.528546e-4 -4.830621e0 -4.830621e0
-3.9831201e0 2.71136e-4 -4.322153e0 -4.322153e0
-3.9831201e0 2.884962e-4 -3.813684e0 -3.813684e0
-3.9831201e0 3.045926e-4 -3.305214e0 -3.305214e0
-3.9831201e0 3.19103e-4 -2.796745e0 -2.796745e0
-3.9831201e0 3.317224e-4 -2.288277e0 -2.288277e0
-3.9831201e0 3.421828e-4 -1.779808e0 -1.779808e0
-3.9831201e0 3.502364e-4 -1.27134e0 -1.27134e0
-3.9831201e0 3.557076e-4 -7.6287e-1 -7.6287e-1
-3.9831201e0 3.584819e-4 -2.544e-1 -2.544e-1
-3.9831201e0 3.584819e-4 2.54068e-1 2.54068e-1
-3.9831201e0 3.557149e-4 7.62537e-1 7.62537e-1
-3.9831201e0 3.502364e-4 1.271005e0 1.271005e0
-3.9831201e0 3.42184e-4 1.779475e0 1.779475e0
-3.9831201e0 3.317355e-4 2.287944e0 2.287944e0
-3.9831201e0 3.191153e-4 2.796413e0 2.796413e0
-3.9831201e0 3.04606e-4 3.304881e0 3.304881e0
-3.9831201e0 2.885054e-4 3.81335e0 3.81335e0
-3.9831201e0 2.711514e-4 4.32182e0 4.32182e0
-3.9831201e0 2.528694e-4 4.830289e0 4.830289e0
-3.9831201e0 2.33998e-4 5.338757e0 5.338757e0
-3.9831201e0 2.148607e-4 5.847226e0 5.847226e0
-3.9831201e0 1.957648e-4 6.355695e0 6.355695e0
-3.9831201e0 1.769902e-4 6.864165e0 6.864165e0
-3.9831201e0 1.587778e-4 7.372633e0 7.372633e0
-3.9831201e0 1.413382e-4 7.881102e0 7.881102e0
-3.9831201e0 1.248422e-4 8.38957e0 8.38957e0
-3.9831201e0 1.094212e-4 8.89804e0 8.89804e0
-3.9831201e0 9.516579e-5 9.40651e0 9.40651e0
-3.9831201e0 8.212572e-5 9.914978e0 9.914978e0
-3.9831201e0 7.032509e-5 1.0423447e1 1.0423447e1
-3.9831201e0 5.975401e-5 1.0931915e1 1.0931915e1
-3.9831201e0 5.038077e-5 1.1440384e1 1.1440384e1
-3.9831201e0 4.21495e-5 1.1948854e1 1.1948854e1
-3.9831201e0 3.49905e-5 1.2457323e1 1.2457323e1
-3.9831201e0 2.88227e-5 1.2965791e1 1.2965791e1
-3.9831201e0 2.355879e-5 1.347426e1 1.347426e1
-3.9831201e0 1.910756e-5 1.3982729e1 1.3982729e1
-3.9831201e0 1.537767e-5 1.4491199e1 1.4491199e1
-3.9831201e0 1.228e-5 1.4999667e1 1.4999667e1

-3.8136401e0 2.37727e-5 -1.5e1 -1.5e1
-3.8136401e0 2.976906e-5 -1.4491531e1 -1.4491531e1
-3.8136401e0 3.699002e-5 -1.3983063e1 -1.3983063e1
-3.8136401e0 4.560799e-5 -1.3474594e1 -1.3474594e1
-3.8136401e0 5.579846e-5 -1.2966125e1 -1.2966125e1
-3.8136401e0 6.773842e-5 -1.2457655e1 -1.2457655e1
-3.8136401e0 8.159863e-5 -1.1949187e1 -1.1949187e1
-3.8136401e0 9.753398e-5 -1.1440718e1 -1.1440718e1
-3.8136401e0 1.156795e-4 -1.093225e1 -1.093225e1
-3.8136401e0 1.361447e-4 -1.0423781e1 -1.0423781e1
-3.8136401e0 1.58989e-4 -9.91531e0 -9.91531e0
-3.8136401e0 1.842334e-4 -9.406842e0 -9.406842e0
-3.8136401e0 2.118387e-4 -8.898373e0 -8.898373e0
-3.8136401e0 2.416956e-4 -8.389905e0 -8.389905e0
-3.8136401e0 2.736308e-4 -7.881436e0 -7.881436e0
-3.8136401e0 3.073944e-4 -7.372966e0 -7.372966e0
-3.8136401e0 3.426518e-4 -6.864497e0 -6.864497e0
-3.8136401e0 3.790057e-4 -6.356029e0 -6.356029e0
-3.8136401e0 4.159775e-4 -5.84756e0 -5.84756e0
-3.8136401e0 4.530331e-4 -5.339091e0 -5.339091e0
-3.8136401e0 4.895709e-4 -4.830621e0 -4.830621e0
-3.8136401e0 5.249638e-4 -4.322153e0 -4.322153e0
-3.8136401e0 5.585707e-4 -3.813684e0 -3.813684e0
-3.8136401e0 5.89743e-4 -3.305214e0 -3.305214e0
-3.8136401e0 6.178383e-4 -2.796745e0 -2.796745e0
-3.8136401e0 6.42273e-4 -2.288277e0 -2.288277e0
-3.8136401e0 6.625075e-4 -1.779808e0 -1.779808e0
-3.8136401e0 6.781073e-4 -1.27134e0 -1.27134e0
-3.8136401e0 6.88707e-4 -7.6287e-1 -7.6287e-1
-3.8136401e0 6.94071e-4 -2.544e-1 -2.544e-1
-3.8136401e0 6.940797e-4 2.54068e-1 2.54068e-1
-3.8136401e0 6.88707e-4 7.62537e-1 7.62537e-1
-3.8136401e0 6.78118e-4 1.271005e0 1.271005e0
-3.8136401e0 6.625185e-4 1.779475e0 1.779475e0
-3.8136401e0 6.422823e-4 2.287944e0 2.287944e0
-3.8136401e0 6.178572e-4 2.796413e0 2.796413e0
-3.8136401e0 5.897594e-4 3.304881e0 3.304881e0
-3.8136401e0 5.585959e-4 3.81335e0 3.81335e0
-3.8136401e0 5.249919e-4 4.32182e0 4.32182e0
-3.8136401e0 4.895918e-4 4.830289e0 4.830289e0
-3.8136401e0 4.530528e-4 5.338757e0 5.338757e0
-3.8136401e0 4.16003e-4 5.847226e0 5.847226e0
-3.8136401e0 3.790327e-4 6.355695e0 6.355695e0
-3.8136401e0 3.426741e-4 6.864165e0 6.864165e0
-3.8136401e0 3.074149e-4 7.372633e0 7.372633e0
-3.8136401e0 2.736555e-4 7.881102e0 7.881102e0
-3.8136401e0 2.417192e-4 8.38957e0 8.38957e0
-3.8136401e0 2.118582e-4 8.89804e0 8.89804e0
-3.8136401e0 1.842497e-4 9.40651e0 9.40651e0
-3.8136401e0 1.590025e-4 9.914978e0 9.914978e0
-3.8136401e0 1.36157e-4 1.0423447e1 1.0423447e1
-3.8136401e0 1.156909e-4 1.0931915e1 1.0931915e1
-3.8136401e0 9.754454e-5 1.1440384e1 1.1440384e1
-3.8136401e0 8.160669e-5 1.1948854e1 1.1948854e1
-3.8136401e0 6.774672e-5 1.2457323e1 1.2457323e1
-3.8136401e0 5.580502e-5 1.2965791e1 1.2965791e1
-3.8136401e0 4.561383e-5 1.347426e1 1.347426e1
-3.8136401e0 3.699535e-5 1.3982729e1 1.3982729e1
-3.8136401e0 2.977357e-5 1.4491199e1 1.4491199e1
-3.8136401e0 2.377637e-5 1.4999667e1 1.4999667e1

-3.6441602e0 4.472433e-5 -1.5e1 -1.5e1
-3.6441602e0 5.600537e-5 -1.4491531e1 -1.4491531e1
-3.6441602e0 6.959076e-5 -1.3983063e1 -1.3983063e1
-3.6441602e0 8.580276e-5 -1.3474594e1 -1.3474594e1
-3.6441602e0 1.049733e-4 -1.2966125e1 -1.2966125e1
-3.6441602e0 1.274353e-4 -1.2457655e1 -1.2457655e1
-3.6441602e0 1.535094e-4 -1.1949187e1 -1.1949187e1
-3.6441602e0 1.834915e-4 -1.1440718e1 -1.1440718e1
-3.6441602e0 2.176317e-4 -1.093225e1 -1.093225e1
-3.6441602e0 2.56134e-4 -1.0423781e1 -1.0423781e1
-3.6441602e0 2.991113e-4 -9.91531e0 -9.91531e0
-3.6441602e0 3.466069e-4 -9.406842e0 -9.406842e0
-3.6441602e0 3.9854e-4 -8.898373e0 -8.898373e0
-3.6441602e0 4.547069e-4 -8.389905e0 -8.389905e0
-3.6441602e0 5.147893e-4 -7.881436e0 -7.881436e0
-3.6441602e0 5.783073e-4 -7.372966e0 -7.372966e0
-3.6441602e0 6.446489e-4 -6.864497e0 -6.864497e0
-3.6441602e0 7.130385e-4 -6.356029e0 -6.356029e0
-3.6441602e0 7.825928e-4 -5.84756e0 -5.84756e0
-3.6441602e0 8.523053e-4 -5.339091e0 -5.339091e0
-3.6441602e0 9.21036e-4 -4.830621e0 -4.830621e0
-3.6441602e0 9.876364e-4 -4.322153e0 -4.322153e0
-3.6441602e0 1.050839e-3 -3.813684e0 -3.813684e0
-3.6441602e0 1.109465e-3 -3.305214e0 -3.305214e0
-3.6441602e0 1.162332e-3 -2.796745e0 -2.796745e0
-3.6441602e0 1.208296e-3 -2.288277e0 -2.288277e0
-3.6441602e0 1.246376e-3 -1.779808e0 -1.779808e0
-3.6441602e0 1.27571e-3 -1.27134e0 -1.27134e0
-3.6441602e0 1.295662e-3 -7.6287e-1 -7.6287e-1
-3.6441602e0 1.305756e-3 -2.544e-1 -2.544e-1
-3.6441602e0 1.305765e-3 2.54068e-1 2.54068e-1
-3.6441602e0 1.295662e-3 7.62537e-1 7.62537e-1
-3.6441602e0 1.275726e-3 1.271005e0 1.271005e0
-3.6441602e0 1.246393e-3 1.779475e0 1.779475e0
-3.6441602e0 1.208319e-3 2.287944e0 2.287944e0
-3.6441602e0 1.162354e-3 2.796413e0 2.796413e0
-3.6441602e0 1.109508e-3 3.304881e0 3.304881e0
-3.6441602e0 1.050879e-3 3.81335e0 3.81335e0
-3.6441602e0 9.876773e-4 4.32182e0 4.32182e0
-3.6441602e0 9.210869e-4 4.830289e0 4.830289e0
-3.6441602e0 8.523396e-4 5.338757e0 5.338757e0
-3.6441602e0 7.82642e-4 5.847226e0 5.847226e0
-3.6441602e0 7.130832e-4 6.355695e0 6.355695e0
-3.6441602e0 6.446889e-4 6.864165e0 6.864165e0
-3.6441602e0 5.783537e-4 7.372633e0 7.372633e0
-3.6441602e0 5.148375e-4 7.881102e0 7.881102e0
-3.6441602e0 4.547511e-4 8.38957e0 8.38957e0
-3.6441602e0 3.98576e-4 8.89804e0 8.89804e0
-3.6441602e0 3.466373e-4 9.40651e0 9.40651e0
-3.6441602e0 2.991399e-4 9.914978e0 9.914978e0
-3.6441602e0 2.561568e-4 1.0423447e1 1.0423447e1
-3.6441602e0 2.176546e-4 1.0931915e1 1.0931915e1
-3.6441602e0 1.835086e-4 1.1440384e1 1.1440384e1
-3.6441602e0 1.53527e-4 1.1948854e1 1.1948854e1
-3.6441602e0 1.274506e-4 1.2457323e1 1.2457323e1
-3.6441602e0 1.049852e-4 1.2965791e1 1.2965791e1
-3.6441602e0 8.581494e-5 1.347426e1 1.347426e1
-3.6441602e0 6.959996e-5 1.3982729e1 1.3982729e1
-3.6441602e0 5.601363e-5 1.4491199e1 1.4491199e1
-3.6441602e0 4.473123e-5 1.4999667e1 1.4999667e1

-3.4746802e0 8.175879e-5 -1.5e1 -1.5e1
-3.4746802e0 1.023799e-4 -1.4491531e1 -1.4491531e1
-3.4746802e0 1.272133e-4 -1.3983063e1 -1.3983063e1
-3.4746802e0 1.568515e-4 -1.3474594e1 -1.3474594e1
-3.4746802e0 1.91897e-4 -1.2966125e1 -1.2966125e1
-3.4746802e0 2.329617e-4 -1.2457655e1 -1.2457655e1
-3.4746802e0 2.806282e-4 -1.1949187e1 -1.1949187e1
-3.4746802e0 3.354341e-4 -1.1440718e1 -1.1440718e1
-3.4746802e0 3.978465e-4 -1.093225e1 -1.093225e1
-3.4746802e0 4.682266e-4 -1.0423781e1 -1.0423781e1
-3.4746802e0 5.467967e-4 -9.91531e0 -9.91531e0
-3.4746802e0 6.336174e-4 -9.406842e0 -9.406842e0
-3.4746802e0 7.285587e-4 -8.898373e0 -8.898373e0
-3.4746802e0 8.312431e-4 -8.389905e0 -8.389905e0
-3.4746802e0 9.410696e-4 -7.881436e0 -7.881436e0
-3.4746802e0 1.057158e-3 -7.372966e0 -7.372966e0
-3.4746802e0 1.178436e-3 -6.864497e0 -6.864497e0
-3.4746802e0 1.303453e-3 -6.356029e0 -6.356029e0
-3.4746802e0 1.430615e-3 -5.84756e0 -5.84756e0
-3.4746802e0 1.558028e-3 -5.339091e0 -5.339091e0
-3.4746802e0 1.683696e-3 -4.830621e0 -4.830621e0
-3.4746802e0 1.805429e-3 -4.322153e0 -4.322153e0
-3.4746802e0 1.921013e-3 -3.813684e0 -3.813684e0
-3.4746802e0 2.028215e-3 -3.305214e0 -3.305214e0
-3.4746802e0 2.124834e-3 -2.796745e0 -2.796745e0
-3.4746802e0 2.208865e-3 -2.288277e0 -2.288277e0
-3.4746802e0 2.278462e-3 -1.779808e0 -1.779808e0
-3.4746802e0 2.33211e-3 -1.27134e0 -1.27134e0
-3.4746802e0 2.368571e-3 -7.6287e-1 -7.6287e-1
-3.4746802e0 2.387001e-3 -2.544e-1 -2.544e-1
-3.4746802e0 2.38703e-3 2.54068e-1 2.54068e-1
-3.4746802e0 2.368571e-3 7.62537e-1 7.62537e-1
-3.4746802e0 2.33214e-3 1.271005e0 1.271005e0
-3.4746802e0 2.278522e-3 1.779475e0 1.779475e0
-3.4746802e0 2.20891e-3 2.287944e0 2.287944e0
-3.4746802e0 2.124887e-3 2.796413e0 2.796413e0
-3.4746802e0 2.028276e-3 3.304881e0 3.304881e0
-3.4746802e0 1.921088e-3 3.81335e0 3.81335e0
-3.4746802e0 1.805524e-3 4.32182e0 4.32182e0
-3.4746802e0 1.683769e-3 4.830289e0 4.830289e0
-3.4746802e0 1.558112e-3 5.338757e0 5.338757e0
-3.4746802e0 1.430699e-3 5.847226e0 5.847226e0
-3.4746802e0 1.303543e-3 6.355695e0 6.355695e0
-3.4746802e0 1.178517e-3 6.864165e0 6.864165e0
-3.4746802e0 1.057245e-3 7.372633e0 7.372633e0
-3.4746802e0 9.411523e-4 7.881102e0 7.881102e0
-3.4746802e0 8.313159e-4 8.38957e0 8.38957e0
-3.4746802e0 7.28622e-4 8.89804e0 8.89804e0
-3.4746802e0 6.336758e-4 9.40651e0 9.40651e0
-3.4746802e0 5.468486e-4 9.914978e0 9.914978e0
-3.4746802e0 4.682686e-4 1.0423447e1 1.0423447e1
-3.4746802e0 3.978873e-4 1.0931915e1 1.0931915e1
-3.4746802e0 3.354718e-4 1.1440384e1 1.1440384e1
-3.4746802e0 2.806577e-4 1.1948854e1 1.1948854e1
-3.4746802e0 2.329886e-4 1.2457323e1 1.2457323e1
-3.4746802e0 1.919205e-4 1.2965791e1 1.2965791e1
-3.4746802e0 1.568724e-4 1.347426e1 1.347426e1
-3.4746802e0 1.272322e-4 1.3982729e1 1.3982729e1
-3.4746802e0 1.023958e-4 1.4491199e1 1.4491199e1
-3.4746802e0 8.177127e-5 1.4999667e1 1.4999667e1

-3.3052002e0 1.45226e-4 -1.5e1 -1.5e1
-3.3052002e0 1.818567e-4 -1.4491531e1 -1.4491531e1
-3.3052002e0 2.259697e-4 -1.3983063e1 -1.3983063e1
-3.3052002e0 2.786153e-4 -1.3474594e1 -1.3474594e1
-3.3052002e0 3.40867e-4 -1.2966125e1 -1.2966125e1
-3.3052002e0 4.138107e-4 -1.2457655e1 -1.2457655e1
-3.3052002e0 4.984802e-4 -1.1949187e1 -1.1949187e1
-3.3052002e0 5.958281e-4 -1.1440718e1 -1.1440718e1
-3.3052002e0 7.066933e-4 -1.093225e1 -1.093225e1
-3.3052002e0 8.31708e-4 -1.0423781e1 -1.0423781e1
-3.3052002e0 9.712689e-4 -9.91531e0 -9.91531e0
-3.3052002e0 1.12547e-3 -9.406842e0 -9.406842e0
-3.3052002e0 1.294101e-3 -8.898373e0 -8.898373e0
-3.3052002e0 1.476506e-3 -8.389905e0 -8.389905e0
-3.3052002e0 1.671579e-3 -7.881436e0 -7.881436e0
-3.3052002e0 1.877856e-3 -7.372966e0 -7.372966e0
-3.3052002e0 2.093262e-3 -6.864497e0 -6.864497e0
-3.3052002e0 2.315334e-3 -6.356029e0 -6.356029e0
-3.3052002e0 2.541188e-3 -5.84756e0 -5.84756e0
-3.3052002e0 2.767538e-3 -5.339091e0 -5.339091e0
-3.3052002e0 2.99075e-3 -4.830621e0 -4.830621e0
-3.3052002e0 3.206975e-3 -4.322153e0 -4.322153e0
-3.3052002e0 3.412247e-3 -3.813684e0 -3.813684e0
-3.3052002e0 3.602702e-3 -3.305214e0 -3.305214e0
-3.3052002e0 3.774341e-3 -2.796745e0 -2.796745e0
-3.3052002e0 3.923613e-3 -2.288277e0 -2.288277e0
-3.3052002e0 4.04723e-3 -1.779808e0 -1.779808e0
-3.3052002e0 4.142499e-3 -1.27134e0 -1.27134e0
-3.3052002e0 4.20729e-3 -7.6287e-1 -7.6287e-1
-3.3052002e0 4.24003e-3 -2.544e-1 -2.544e-1
-3.3052002e0 4.240121e-3 2.54068e-1 2.54068e-1
-3.3052002e0 4.20729e-3 7.62537e-1 7.62537e-1
-3.3052002e0 4.142542e-3 1.271005e0 1.271005e0
-3.3052002e0 4.047292e-3 1.779475e0 1.779475e0
-3.3052002e0 3.923657e-3 2.287944e0 2.287944e0
-3.3052002e0 3.774472e-3 2.796413e0 2.796413e0
-3.3052002e0 3.60283e-3 3.304881e0 3.304881e0
-3.3052002e0 3.412424e-3 3.81335e0 3.81335e0
-3.3052002e0 3.20714e-3 4.32182e0 4.32182e0
-3.3052002e0 2.990872e-3 4.830289e0 4.830289e0
-3.3052002e0 2.767683e-3 5.338757e0 5.338757e0
-3.3052002e0 2.541356e-3 5.847226e0 5.847226e0
-3.3052002e0 2.315479e-3 6.355695e0 6.355695e0
-3.3052002e0 2.093379e-3 6.864165e0 6.864165e0
-3.3052002e0 1.877985e-3 7.372633e0 7.372633e0
-3.3052002e0 1.671738e-3 7.881102e0 7.881102e0
-3.3052002e0 1.476639e-3 8.38957e0 8.38957e0
-3.3052002e0 1.29423e-3 8.89804e0 8.89804e0
-3.3052002e0 1.125569e-3 9.40651e0 9.40651e0
-3.3052002e0 9.713625e-4 9.914978e0 9.914978e0
-3.3052002e0 8.317812e-4 1.0423447e1 1.0423447e1
-3.3052002e0 7.067667e-4 1.0931915e1 1.0931915e1
-3.3052002e0 5.958913e-4 1.1440384e1 1.1440384e1
-3.3052002e0 4.985323e-4 1.1948854e1 1.1948854e1
-3.3052002e0 4.138571e-4 1.2457323e1 1.2457323e1
-3.3052002e0 3.409099e-4 1.2965791e1 1.2965791e1
-3.3052002e0 2.786514e-4 1.347426e1 1.347426e1
-3.3052002e0 2.260017e-4 1.3982729e1 1.3982729e1
-3.3052002e0 1.818861e-4 1.4491199e1 1.4491199e1
-3.3052002e0 1.452467e-4 1.4999667e1 1.4999667e1

-3.1357202e0 2.506578e-4 -1.5e1 -1.5e1
-3.1357202e0 3.13888e-4 -1.4491531e1 -1.4491531e1
-3.1357202e0 3.90027e-4 -1.3983063e1 -1.3983063e1
-3.1357202e0 4.808842e-4 -1.3474594e1 -1.3474594e1
-3.1357202e0 5.883429e-4 -1.2966125e1 -1.2966125e1
-3.1357202e0 7.142383e-4 -1.2457655e1 -1.2457655e1
-3.1357202e0 8.603653e-4 -1.1949187e1 -1.1949187e1
-3.1357202e0 1.02837e-3 -1.1440718e1 -1.1440718e1
-3.1357202e0 1.219716e-3 -1.093225e1 -1.093225e1
-3.1357202e0 1.43549e-3 -1.0423781e1 -1.0423781e1
-3.1357202e0 1.67638e-3 -9.91531e0 -9.91531e0
-3.1357202e0 1.942575e-3 -9.406842e0 -9.406842e0
-3.1357202e0 2.233606e-3 -8.898373e0 -8.898373e0
-3.1357202e0 2.548462e-3 -8.389905e0 -8.389905e0
-3.1357202e0 2.885193e-3 -7.881436e0 -7.881436e0
-3.1357202e0 3.241182e-3 -7.372966e0 -7.372966e0
-3.1357202e0 3.612947e-3 -6.864497e0 -6.864497e0
-3.1357202e0 3.996281e-3 -6.356029e0 -6.356029e0
-3.1357202e0 4.38613e-3 -5.84756e0 -5.84756e0
-3.1357202e0 4.776738e-3 -5.339091e0 -5.339091e0
-3.1357202e0 5.161975e-3 -4.830621e0 -4.830621e0
-3.1357202e0 5.535226e-3 -4.322153e0 -4.322153e0
-3.1357202e0 5.889594e-3 -3.813684e0 -3.813684e0
-3.1357202e0 6.218169e-3 -3.305214e0 -3.305214e0
-3.1357202e0 6.514418e-3 -2.796745e0 -2.796745e0
-3.1357202e0 6.772052e-3 -2.288277e0 -2.288277e0
-3.1357202e0 6.985538e-3 -1.779808e0 -1.779808e0
-3.1357202e0 7.150026e-3 -1.27134e0 -1.27134e0
-3.1357202e0 7.261809e-3 -7.6287e-1 -7.6287e-1
-3.1357202e0 7.318298e-3 -2.544e-1 -2.544e-1
-3.1357202e0 7.318298e-3 2.54068e-1 2.54068e-1
-3.1357202e0 7.261809e-3 7.62537e-1 7.62537e-1
-3.1357202e0 7.150075e-3 1.271005e0 1.271005e0
-3.1357202e0 6.985646e-3 1.779475e0 1.779475e0
-3.1357202e0 6.772256e-3 2.287944e0 2.287944e0
-3.1357202e0 6.514594e-3 2.796413e0 2.796413e0
-3.1357202e0 6.21848e-3 3.304881e0 3.304881e0
-3.1357202e0 5.889883e-3 3.81335e0 3.81335e0
-3.1357202e0 5.535458e-3 4.32182e0 4.32182e0
-3.1357202e0 5.162268e-3 4.830289e0 4.830289e0
-3.1357202e0 4.777043e-3 5.338757e0 5.338757e0
-3.1357202e0 4.386354e-3 5.847226e0 5.847226e0
-3.1357202e0 3.996532e-3 6.355695e0 6.355695e0
-3.1357202e0 3.613217e-3 6.864165e0 6.864165e0
-3.1357202e0 3.241406e-3 7.372633e0 7.372633e0
-3.1357202e0 2.885405e-3 7.881102e0 7.881102e0
-3.1357202e0 2.548645e-3 8.38957e0 8.38957e0
-3.1357202e0 2.233818e-3 8.89804e0 8.89804e0
-3.1357202e0 1.942743e-3 9.40651e0 9.40651e0
-3.1357202e0 1.676537e-3 9.914978e0 9.914978e0
-3.1357202e0 1.43564e-3 1.0423447e1 1.0423447e1
-3.1357202e0 1.219862e-3 1.0931915e1 1.0931915e1
-3.1357202e0 1.028487e-3 1.1440384e1 1.1440384e1
-3.1357202e0 8.604662e-4 1.1948854e1 1.1948854e1
-3.1357202e0 7.143256e-4 1.2457323e1 1.2457323e1
-3.1357202e0 5.88413e-4 1.2965791e1 1.2965791e1
-3.1357202e0 4.809502e-4 1.347426e1 1.347426e1
-3.1357202e0 3.900783e-4 1.3982729e1 1.3982729e1
-3.1357202e0 3.139313e-4 1.4491199e1 1.4491199e1
-3.1357202e0 2.506985e-4 1.4999667e1 1.4999667e1

-2.9662402e0 4.203876e-4 -1.5e1 -1.5e1
-2.9662402e0 5.26426e-4 -1.4491531e1 -1.4491531e1
-2.9662402e0 6.541226e-4 -1.3983063e1 -1.3983063e1
-2.9662402e0 8.065112e-4 -1.3474594e1 -1.3474594e1
-2.9662402e0 9.867145e-4 -1.2966125e1 -1.2966125e1
-2.9662402e0 1.19783e-3 -1.2457655e1 -1.2457655e1
-2.9662402e0 1.442946e-3 -1.1949187e1 -1.1949187e1
-2.9662402e0 1.724728e-3 -1.1440718e1 -1.1440718e1
-2.9662402e0 2.045634e-3 -1.093225e1 -1.093225e1
-2.9662402e0 2.407535e-3 -1.0423781e1 -1.0423781e1
-2.9662402e0 2.811519e-3 -9.91531e0 -9.91531e0
-2.9662402e0 3.257951e-3 -9.406842e0 -9.406842e0
-2.9662402e0 3.746097e-3 -8.898373e0 -8.898373e0
-2.9662402e0 4.274062e-3 -8.389905e0 -8.389905e0
-2.9662402e0 4.838878e-3 -7.881436e0 -7.881436e0
-2.9662402e0 5.435852e-3 -7.372966e0 -7.372966e0
-2.9662402e0 6.05942e-3 -6.864497e0 -6.864497e0
-2.9662402e0 6.702283e-3 -6.356029e0 -6.356029e0
-2.9662402e0 7.356107e-3 -5.84756e0 -5.84756e0
-2.9662402e0 8.011313e-3 -5.339091e0 -5.339091e0
-2.9662402e0 8.657388e-3 -4.830621e0 -4.830621e0
-2.9662402e0 9.283347e-3 -4.322153e0 -4.322153e0
-2.9662402e0 9.877686e-3 -3.813684e0 -3.813684e0
-2.9662402e0 1.042856e-2 -3.305214e0 -3.305214e0
-2.9662402e0 1.092534e-2 -2.796745e0 -2.796745e0
-2.9662402e0 1.135754e-2 -2.288277e0 -2.288277e0
-2.9662402e0 1.171545e-2 -1.779808e0 -1.779808e0
-2.9662402e0 1.199109e-2 -1.27134e0 -1.27134e0
-2.9662402e0 1.217882e-2 -7.6287e-1 -7.6287e-1
-2.9662402e0 1.227368e-2 -2.544e-1 -2.544e-1
-2.9662402e0 1.227368e-2 2.54068e-1 2.54068e-1
-2.9662402e0 1.217903e-2 7.62537e-1 7.62537e-1
-2.9662402e0 1.199132e-2 1.271005e0 1.271005e0
-2.9662402e0 1.171559e-2 1.779475e0 1.779475e0
-2.9662402e0 1.13577e-2 2.287944e0 2.287944e0
-2.9662402e0 1.092569e-2 2.796413e0 2.796413e0
-2.9662402e0 1.042892e-2 3.304881e0 3.304881e0
-2.9662402e0 9.878012e-3 3.81335e0 3.81335e0
-2.9662402e0 9.283757e-3 4.32182e0 4.32182e0
-2.9662402e0 8.6578e-3 4.830289e0 4.830289e0
-2.9662402e0 8.011673e-3 5.338757e0 5.338757e0
-2.9662402e0 7.35653e-3 5.847226e0 5.847226e0
-2.9662402e0 6.702643e-3 6.355695e0 6.355695e0
-2.9662402e0 6.059813e-3 6.864165e0 6.864165e0
-2.9662402e0 5.436275e-3 7.372633e0 7.372633e0
-2.9662402e0 4.839258e-3 7.881102e0 7.881102e0
-2.9662402e0 4.27443e-3 8.38957e0 8.38957e0
-2.9662402e0 3.746454e-3 8.89804e0 8.89804e0
-2.9662402e0 3.258246e-3 9.40651e0 9.40651e0
-2.9662402e0 2.811795e-3 9.914978e0 9.914978e0
-2.9662402e0 2.407782e-3 1.0423447e1 1.0423447e1
-2.9662402e0 2.045862e-3 1.0931915e1 1.0931915e1
-2.9662402e0 1.724916e-3 1.1440384e1 1.1440384e1
-2.9662402e0 1.443117e-3 1.1948854e1 1.1948854e1
-2.9662402e0 1.197986e-3 1.2457323e1 1.2457323e1
-2.9662402e0 9.868544e-4 1.2965791e1 1.2965791e1
-2.9662402e0 8.066264e-4 1.347426e1 1.347426e1
-2.9662402e0 6.542107e-4 1.3982729e1 1.3982729e1
-2.9662402e0 5.265057e-4 1.4491199e1 1.4491199e1
-2.9662402e0 4.204529e-4 1.4999667e1 1.4999667e1

-2.7967603e0 6.850848e-4 -1.5e1 -1.5e1
-2.7967603e0 8.578896e-4 -1.4491531e1 -1.4491531e1
-2.7967603e0 1.06596e-3 -1.3983063e1 -1.3983063e1
-2.7967603e0 1.314308e-3 -1.3474594e1 -1.3474594e1
-2.7967603e0 1.607983e-3 -1.2966125e1 -1.2966125e1
-2.7967603e0 1.952037e-3 -1.2457655e1 -1.2457655e1
-2.7967603e0 2.351479e-3 -1.1949187e1 -1.1949187e1
-2.7967603e0 2.810689e-3 -1.1440718e1 -1.1440718e1
-2.7967603e0 3.333704e-3 -1.093225e1 -1.093225e1
-2.7967603e0 3.923424e-3 -1.0423781e1 -1.0423781e1
-2.7967603e0 4.581775e-3 -9.91531e0 -9.91531e0
-2.7967603e0 5.309256e-3 -9.406842e0 -9.406842e0
-2.7967603e0 6.10478e-3 -8.898373e0 -8.898373e0
-2.7967603e0 6.965208e-3 -8.389905e0 -8.389905e0
-2.7967603e0 7.885541e-3 -7.881436e0 -7.881436e0
-2.7967603e0 8.858495e-3 -7.372966e0 -7.372966e0
-2.7967603e0 9.874655e-3 -6.864497e0 -6.864497e0
-2.7967603e0 1.0922e-2 -6.356029e0 -6.356029e0
-2.7967603e0 1.198738e-2 -5.84756e0 -5.84756e0
-2.7967603e0 1.305525e-2 -5.339091e0 -5.339091e0
-2.7967603e0 1.410814e-2 -4.830621e0 -4.830621e0
-2.7967603e0 1.51282e-2 -4.322153e0 -4.322153e0
-2.7967603e0 1.609665e-2 -3.813684e0 -3.813684e0
-2.7967603e0 1.699504e-2 -3.305214e0 -3.305214e0
-2.7967603e0 1.780467e-2 -2.796745e0 -2.796745e0
-2.7967603e0 1.850868e-2 -2.288277e0 -2.288277e0
-2.7967603e0 1.909184e-2 -1.779808e0 -1.779808e0
-2.7967603e0 1.954143e-2 -1.27134e0 -1.27134e0
-2.7967603e0 1.9847e-2 -7.6287e-1 -7.6287e-1
-2.7967603e0 2.000142e-2 -2.544e-1 -2.544e-1
-2.7967603e0 2.000188e-2 2.54068e-1 2.54068e-1
-2.7967603e0 1.9847e-2 7.62537e-1 7.62537e-1
-2.7967603e0 1.954156e-2 1.271005e0 1.271005e0
-2.7967603e0 1.909225e-2 1.779475e0 1.779475e0
-2.7967603e0 1.850893e-2 2.287944e0 2.287944e0
-2.7967603e0 1.78052e-2 2.796413e0 2.796413e0
-2.7967603e0 1.699551e-2 3.304881e0 3.304881e0
-2.7967603e0 1.609735e-2 3.81335e0 3.81335e0
-2.7967603e0 1.512895e-2 4.32182e0 4.32182e0
-2.7967603e0 1.410869e-2 4.830289e0 4.830289e0
-2.7967603e0 1.305598e-2 5.338757e0 5.338757e0
-2.7967603e0 1.198813e-2 5.847226e0 5.847226e0
-2.7967603e0 1.092271e-2 6.355695e0 6.355695e0
-2.7967603e0 9.875273e-3 6.864165e0 6.864165e0
-2.7967603e0 8.859157e-3 7.372633e0 7.372633e0
-2.7967603e0 7.886223e-3 7.881102e0 7.881102e0
-2.7967603e0 6.965836e-3 8.38957e0 8.38957e0
-2.7967603e0 6.10536e-3 8.89804e0 8.89804e0
-2.7967603e0 5.309764e-3 9.40651e0 9.40651e0
-2.7967603e0 4.582156e-3 9.914978e0 9.914978e0
-2.7967603e0 3.923761e-3 1.0423447e1 1.0423447e1
-2.7967603e0 3.334004e-3 1.0931915e1 1.0931915e1
-2.7967603e0 2.811006e-3 1.1440384e1 1.1440384e1
-2.7967603e0 2.351729e-3 1.1948854e1 1.1948854e1
-2.7967603e0 1.952281e-3 1.2457323e1 1.2457323e1
-2.7967603e0 1.608168e-3 1.2965791e1 1.2965791e1
-2.7967603e0 1.31449e-3 1.347426e1 1.347426e1
-2.7967603e0 1.066107e-3 1.3982729e1 1.3982729e1
-2.7967603e0 8.580235e-4 1.4491199e1 1.4491199e1
-2.7967603e0 6.851904e-4 1.4999667e1 1.4999667e1

-2.6272803e0 1.084824e-3 -1.5e1 -1.5e1
-2.6272803e0 1.358449e-3 -1.4491531e1 -1.4491531e1
-2.6272803e0 1.687975e-3 -1.3983063e1 -1.3983063e1
-2.6272803e0 2.081189e-3 -1.3474594e1 -1.3474594e1
-2.6272803e0 2.546236e-3 -1.2966125e1 -1.2966125e1
-2.6272803e0 3.091068e-3 -1.2457655e1 -1.2457655e1
-2.6272803e0 3.723528e-3 -1.1949187e1 -1.1949187e1
-2.6272803e0 4.450694e-3 -1.1440718e1 -1.1440718e1
-2.6272803e0 5.278836e-3 -1.093225e1 -1.093225e1
-2.6272803e0 6.212666e-3 -1.0423781e1 -1.0423781e1
-2.6272803e0 7.25534e-3 -9.91531e0 -9.91531e0
-2.6272803e0 8.407312e-3 -9.406842e0 -9.406842e0
-2.6272803e0 9.667003e-3 -8.898373e0 -8.898373e0
-2.6272803e0 1.102931e-2 -8.389905e0 -8.389905e0
-2.6272803e0 1.248643e-2 -7.881436e0 -7.881436e0
-2.6272803e0 1.402716e-2 -7.372966e0 -7.372966e0
-2.6272803e0 1.563644e-2 -6.864497e0 -6.864497e0
-2.6272803e0 1.729533e-2 -6.356029e0 -6.356029e0
-2.6272803e0 1.898239e-2 -5.84756e0 -5.84756e0
-2.6272803e0 2.067296e-2 -5.339091e0 -5.339091e0
-2.6272803e0 2.234047e-2 -4.830621e0 -4.830621e0
-2.6272803e0 2.395541e-2 -4.322153e0 -4.322153e0
-2.6272803e0 2.548927e-2 -3.813684e0 -3.813684e0
-2.6272803e0 2.691135e-2 -3.305214e0 -3.305214e0
-2.6272803e0 2.819374e-2 -2.796745e0 -2.796745e0
-2.6272803e0 2.930855e-2 -2.288277e0 -2.288277e0
-2.6272803e0 3.02324e-2 -1.779808e0 -1.779808e0
-2.6272803e0 3.094388e-2 -1.27134e0 -1.27134e0
-2.6272803e0 3.142801e-2 -7.6287e-1 -7.6287e-1
-2.6272803e0 3.167253e-2 -2.544e-1 -2.544e-1
-2.6272803e0 3.167253e-2 2.54068e-1 2.54068e-1
-2.6272803e0 3.142801e-2 7.62537e-1 7.62537e-1
-2.6272803e0 3.09445e-2 1.271005e0 1.271005e0
-2.6272803e0 3.023267e-2 1.779475e0 1.779475e0
-2.6272803e0 2.930943e-2 2.287944e0 2.287944e0
-2.6272803e0 2.819421e-2 2.796413e0 2.796413e0
-2.6272803e0 2.691245e-2 3.304881e0 3.304881e0
-2.6272803e0 2.549022e-2 3.81335e0 3.81335e0
-2.6272803e0 2.395656e-2 4.32182e0 4.32182e0
-2.6272803e0 2.234163e-2 4.830289e0 4.830289e0
-2.6272803e0 2.067422e-2 5.338757e0 5.338757e0
-2.6272803e0 1.898335e-2 5.847226e0 5.847226e0
-2.6272803e0 1.72965e-2 6.355695e0 6.355695e0
-2.6272803e0 1.563739e-2 6.864165e0 6.864165e0
-2.6272803e0 1.402826e-2 7.372633e0 7.372633e0
-2.6272803e0 1.24874e-2 7.881102e0 7.881102e0
-2.6272803e0 1.103009e-2 8.38957e0 8.38957e0
-2.6272803e0 9.667737e-3 8.89804e0 8.89804e0
-2.6272803e0 8.408073e-3 9.40651e0 9.40651e0
-2.6272803e0 7.255974e-3 9.914978e0 9.914978e0
-2.6272803e0 6.213351e-3 1.0423447e1 1.0423447e1
-2.6272803e0 5.279472e-3 1.0931915e1 1.0931915e1
-2.6272803e0 4.451245e-3 1.1440384e1 1.1440384e1
-2.6272803e0 3.723987e-3 1.1948854e1 1.1948854e1
-2.6272803e0 3.091466e-3 1.2457323e1 1.2457323e1
-2.6272803e0 2.546547e-3 1.2965791e1 1.2965791e1
-2.6272803e0 2.081491e-3 1.347426e1 1.347426e1
-2.6272803e0 1.688188e-3 1.3982729e1 1.3982729e1
-2.6272803e0 1.358638e-3 1.4491199e1 1.4491199e1
-2.6272803e0 1.084987e-3 1.4999667e1 1.4999667e1

-2.4578003e0 1.66918e-3 -1.5e1 -1.5e1
-2.4578003e0 2.090181e-3 -1.4491531e1 -1.4491531e1
-2.4578003e0 2.597209e-3 -1.3983063e1 -1.3983063e1
-2.4578003e0 3.202249e-3 -1.3474594e1 -1.3474594e1
-2.4578003e0 3.917802e-3 -1.2966125e1 -1.2966125e1
-2.4578003e0 4.756136e-3 -1.2457655e1 -1.2457655e1
-2.4578003e0 5.729259e-3 -1.1949187e1 -1.1949187e1
-2.4578003e0 6.848116e-3 -1.1440718e1 -1.1440718e1
-2.4578003e0 8.122334e-3 -1.093225e1 -1.093225e1
-2.4578003e0 9.559212e-3 -1.0423781e1 -1.0423781e1
-2.4578003e0 1.116322e-2 -9.91531e0 -9.91531e0
-2.4578003e0 1.293591e-2 -9.406842e0 -9.406842e0
-2.4578003e0 1.487408e-2 -8.898373e0 -8.898373e0
-2.4578003e0 1.697018e-2 -8.389905e0 -8.389905e0
-2.4578003e0 1.921277e-2 -7.881436e0 -7.881436e0
-2.4578003e0 2.15833e-2 -7.372966e0 -7.372966e0
-2.4578003e0 2.405939e-2 -6.864497e0 -6.864497e0
-2.4578003e0 2.661165e-2 -6.356029e0 -6.356029e0
-2.4578003e0 2.920766e-2 -5.84756e0 -5.84756e0
-2.4578003e0 3.18086e-2 -5.339091e0 -5.339091e0
-2.4578003e0 3.437448e-2 -4.830621e0 -4.830621e0
-2.4578003e0 3.685913e-2 -4.322153e0 -4.322153e0
-2.4578003e0 3.92193e-2 -3.813684e0 -3.813684e0
-2.4578003e0 4.140749e-2 -3.305214e0 -3.305214e0
-2.4578003e0 4.33807e-2 -2.796745e0 -2.796745e0
-2.4578003e0 4.509583e-2 -2.288277e0 -2.288277e0
-2.4578003e0 4.651743e-2 -1.779808e0 -1.779808e0
-2.4578003e0 4.761237e-2 -1.27134e0 -1.27134e0
-2.4578003e0 4.835718e-2 -7.6287e-1 -7.6287e-1
-2.4578003e0 4.873334e-2 -2.544e-1 -2.544e-1
-2.4578003e0 4.873334e-2 2.54068e-1 2.54068e-1
-2.4578003e0 4.835718e-2 7.62537e-1 7.62537e-1
-2.4578003e0 4.761342e-2 1.271005e0 1.271005e0
-2.4578003e0 4.651782e-2 1.779475e0 1.779475e0
-2.4578003e0 4.509706e-2 2.287944e0 2.287944e0
-2.4578003e0 4.33815e-2 2.796413e0 2.796413e0
-2.4578003e0 4.140903e-2 3.304881e0 3.304881e0
-2.4578003e0 3.922084e-2 3.81335e0 3.81335e0
-2.4578003e0 3.686098e-2 4.32182e0 4.32182e0
-2.4578003e0 3.437625e-2 4.830289e0 4.830289e0
-2.4578003e0 3.181058e-2 5.338757e0 5.338757e0
-2.4578003e0 2.920886e-2 5.847226e0 5.847226e0
-2.4578003e0 2.661328e-2 6.355695e0 6.355695e0
-2.4578003e0 2.406062e-2 6.864165e0 6.864165e0
-2.4578003e0 2.158488e-2 7.372633e0 7.372633e0
-2.4578003e0 1.921394e-2 7.881102e0 7.881102e0
-2.4578003e0 1.697153e-2 8.38957e0 8.38957e0
-2.4578003e0 1.487514e-2 8.89804e0 8.89804e0
-2.4578003e0 1.293704e-2 9.40651e0 9.40651e0
-2.4578003e0 1.116432e-2 9.914978e0 9.914978e0
-2.4578003e0 9.560254e-3 1.0423447e1 1.0423447e1
-2.4578003e0 8.123355e-3 1.0931915e1 1.0931915e1
-2.4578003e0 6.848972e-3 1.1440384e1 1.1440384e1
-2.4578003e0 5.729935e-3 1.1948854e1 1.1948854e1
-2.4578003e0 4.756717e-3 1.2457323e1 1.2457323e1
-2.4578003e0 3.918262e-3 1.2965791e1 1.2965791e1
-2.4578003e0 3.202686e-3 1.347426e1 1.347426e1
-2.4578003e0 2.597552e-3 1.3982729e1 1.3982729e1
-2.4578003e0 2.090485e-3 1.4491199e1 1.4491199e1
-2.4578003e0 1.66943e-3 1.4999667e1 1.4999667e1

-2.2883203e0 2.49553e-3 -1.5e1 -1.5e1
-2.2883203e0 3.125023e-3 -1.4491531e1 -1.4491531e1
-2.2883203e0 3.883028e-3 -1.3983063e1 -1.3983063e1
-2.2883203e0 4.787688e-3 -1.3474594e1 -1.3474594e1
-2.2883203e0 5.857419e-3 -1.2966125e1 -1.2966125e1
-2.2883203e0 7.110854e-3 -1.2457655e1 -1.2457655e1
-2.2883203e0 8.565805e-3 -1.1949187e1 -1.1949187e1
-2.2883203e0 1.023845e-2 -1.1440718e1 -1.1440718e1
-2.2883203e0 1.214362e-2 -1.093225e1 -1.093225e1
-2.2883203e0 1.429185e-2 -1.0423781e1 -1.0423781e1
-2.2883203e0 1.668997e-2 -9.91531e0 -9.91531e0
-2.2883203e0 1.933994e-2 -9.406842e0 -9.406842e0
-2.2883203e0 2.223772e-2 -8.898373e0 -8.898373e0
-2.2883203e0 2.537251e-2 -8.389905e0 -8.389905e0
-2.2883203e0 2.87249e-2 -7.881436e0 -7.881436e0
-2.2883203e0 3.226915e-2 -7.372966e0 -7.372966e0
-2.2883203e0 3.597014e-2 -6.864497e0 -6.864497e0
-2.2883203e0 3.978629e-2 -6.356029e0 -6.356029e0
-2.2883203e0 4.366747e-2 -5.84756e0 -5.84756e0
-2.2883203e0 4.755707e-2 -5.339091e0 -5.339091e0
-2.2883203e0 5.139267e-2 -4.830621e0 -4.830621e0
-2.2883203e0 5.510838e-2 -4.322153e0 -4.322153e0
-2.2883203e0 5.863663e-2 -3.813684e0 -3.813684e0
-2.2883203e0 6.19085e-2 -3.305214e0 -3.305214e0
-2.2883203e0 6.485751e-2 -2.796745e0 -2.796745e0
-2.2883203e0 6.74228e-2 -2.288277e0 -2.288277e0
-2.2883203e0 6.95467e-2 -1.779808e0 -1.779808e0
-2.2883203e0 7.118445e-2 -1.27134e0 -1.27134e0
-2.2883203e0 7.229755e-2 -7.6287e-1 -7.6287e-1
-2.2883203e0 7.286131e-2 -2.544e-1 -2.544e-1
-2.2883203e0 7.286131e-2 2.54068e-1 2.54068e-1
-2.2883203e0 7.229874e-2 7.62537e-1 7.62537e-1
-2.2883203e0 7.118521e-2 1.271005e0 1.271005e0
-2.2883203e0 6.9548e-2 1.779475e0 1.779475e0
-2.2883203e0 6.742351e-2 2.287944e0 2.287944e0
-2.2883203e0 6.485979e-2 2.796413e0 2.796413e0
-2.2883203e0 6.191032e-2 3.304881e0 3.304881e0
-2.2883203e0 5.86388e-2 3.81335e0 3.81335e0
-2.2883203e0 5.51112e-2 4.32182e0 4.32182e0
-2.2883203e0 5.13949e-2 4.830289e0 4.830289e0
-2.2883203e0 4.755951e-2 5.338757e0 5.338757e0
-2.2883203e0 4.36701e-2 5.847226e0 5.847226e0
-2.2883203e0 3.978943e-2 6.355695e0 6.355695e0
-2.2883203e0 3.597302e-2 6.864165e0 6.864165e0
-2.2883203e0 3.227115e-2 7.372633e0 7.372633e0
-2.2883203e0 2.872696e-2 7.881102e0 7.881102e0
-2.2883203e0 2.53745e-2 8.38957e0 8.38957e0
-2.2883203e0 2.223962e-2 8.89804e0 8.89804e0
-2.2883203e0 1.934174e-2 9.40651e0 9.40651e0
-2.2883203e0 1.66918e-2 9.914978e0 9.914978e0
-2.2883203e0 1.429329e-2 1.0423447e1 1.0423447e1
-2.2883203e0 1.214479e-2 1.0931915e1 1.0931915e1
-2.2883203e0 1.023964e-2 1.1440384e1 1.1440384e1
-2.2883203e0 8.566838e-3 1.1948854e1 1.1948854e1
-2.2883203e0 7.111691e-3 1.2457323e1 1.2457323e1
-2.2883203e0 5.858218e-3 1.2965791e1 1.2965791e1
-2.2883203e0 4.788336e-3 1.347426e1 1.347426e1
-2.2883203e0 3.883627e-3 1.3982729e1 1.3982729e1
-2.2883203e0 3.125488e-3 1.4491199e1 1.4491199e1
-2.2883203e0 2.495914e-3 1.4999667e1 1.4999667e1

-2.1188403e0 3.62546e-3 -1.5e1 -1.5e1
-2.1188403e0 4.53996e-3 -1.4491531e1 -1.4491531e1
-2.1188403e0 5.641193e-3 -1.3983063e1 -1.3983063e1
-2.1188403e0 6.955348e-3 -1.3474594e1 -1.3474594e1
-2.1188403e0 8.509393e-3 -1.2966125e1 -1.2966125e1
-2.1188403e0 1.033008e-2 -1.2457655e1 -1.2457655e1
-2.1188403e0 1.244376e-2 -1.1949187e1 -1.1949187e1
-2.1188403e0 1.487408e-2 -1.1440718e1 -1.1440718e1
-2.1188403e0 1.764151e-2 -1.093225e1 -1.093225e1
-2.1188403e0 2.076256e-2 -1.0423781e1 -1.0423781e1
-2.1188403e0 2.424673e-2 -9.91531e0 -9.91531e0
-2.1188403e0 2.809651e-2 -9.406842e0 -9.406842e0
-2.1188403e0 3.230618e-2 -8.898373e0 -8.898373e0
-2.1188403e0 3.685979e-2 -8.389905e0 -8.389905e0
-2.1188403e0 4.17299e-2 -7.881436e0 -7.881436e0
-2.1188403e0 4.687955e-2 -7.372966e0 -7.372966e0
-2.1188403e0 5.225623e-2 -6.864497e0 -6.864497e0
-2.1188403e0 5.780098e-2 -6.356029e0 -6.356029e0
-2.1188403e0 6.343924e-2 -5.84756e0 -5.84756e0
-2.1188403e0 6.908904e-2 -5.339091e0 -5.339091e0
-2.1188403e0 7.466066e-2 -4.830621e0 -4.830621e0
-2.1188403e0 8.005937e-2 -4.322153e0 -4.322153e0
-2.1188403e0 8.518468e-2 -3.813684e0 -3.813684e0
-2.1188403e0 8.993759e-2 -3.305214e0 -3.305214e0
-2.1188403e0 9.422186e-2 -2.796745e0 -2.796745e0
-2.1188403e0 9.794815e-2 -2.288277e0 -2.288277e0
-2.1188403e0 1.0101e-1 -1.779808e0 -1.779808e0
-2.1188403e0 1.0342e-1 -1.27134e0 -1.27134e0
-2.1188403e0 1.0501e-1 -7.6287e-1 -7.6287e-1
-2.1188403e0 1.0582e-1 -2.544e-1 -2.544e-1
-2.1188403e0 1.0582e-1 2.54068e-1 2.54068e-1
-2.1188403e0 1.0501e-1 7.62537e-1 7.62537e-1
-2.1188403e0 1.0342e-1 1.271005e0 1.271005e0
-2.1188403e0 1.0101e-1 1.779475e0 1.779475e0
-2.1188403e0 9.795113e-2 2.287944e0 2.287944e0
-2.1188403e0 9.422473e-2 2.796413e0 2.796413e0
-2.1188403e0 8.994194e-2 3.304881e0 3.304881e0
-2.1188403e0 8.518893e-2 3.81335e0 3.81335e0
-2.1188403e0 8.006259e-2 4.32182e0 4.32182e0
-2.1188403e0 7.466531e-2 4.830289e0 4.830289e0
-2.1188403e0 6.909325e-2 5.338757e0 5.338757e0
-2.1188403e0 6.344225e-2 5.847226e0 5.847226e0
-2.1188403e0 5.780426e-2 6.355695e0 6.355695e0
-2.1188403e0 5.226009e-2 6.864165e0 6.864165e0
-2.1188403e0 4.688268e-2 7.372633e0 7.372633e0
-2.1188403e0 4.173329e-2 7.881102e0 7.881102e0
-2.1188403e0 3.686247e-2 8.38957e0 8.38957e0
-2.1188403e0 3.230911e-2 8.89804e0 8.89804e0
-2.1188403e0 2.809914e-2 9.40651e0 9.40651e0
-2.1188403e0 2.424892e-2 9.914978e0 9.914978e0
-2.1188403e0 2.07647e-2 1.0423447e1 1.0423447e1
-2.1188403e0 1.764363e-2 1.0931915e1 1.0931915e1
-2.1188403e0 1.48758e-2 1.1440384e1 1.1440384e1
-2.1188403e0 1.24452e-2 1.1948854e1 1.1948854e1
-2.1188403e0 1.03315e-2 1.2457323e1 1.2457323e1
-2.1188403e0 8.510593e-3 1.2965791e1 1.2965791e1
-2.1188403e0 6.95629e-3 1.347426e1 1.347426e1
-2.1188403e0 5.641977e-3 1.3982729e1 1.3982729e1
-2.1188403e0 4.540588e-3 1.4491199e1 1.4491199e1
-2.1188403e0 3.62596e-3 1.4999667e1 1.4999667e1

-1.9493604e0 5.117749e-3 -1.5e1 -1.5e1
-1.9493604e0 6.408739e-3 -1.4491531e1 -1.4491531e1
-1.9493604e0 7.963127e-3 -1.3983063e1 -1.3983063e1
-1.9493604e0 9.818376e-3 -1.3474594e1 -1.3474594e1
-1.9493604e0 1.20119e-2 -1.2966125e1 -1.2966125e1
-1.9493604e0 1.458244e-2 -1.2457655e1 -1.2457655e1
-1.9493604e0 1.756612e-2 -1.1949187e1 -1.1949187e1
-1.9493604e0 2.099663e-2 -1.1440718e1 -1.1440718e1
-1.9493604e0 2.490332e-2 -1.093225e1 -1.093225e1
-1.9493604e0 2.930882e-2 -1.0423781e1 -1.0423781e1
-1.9493604e0 3.422675e-2 -9.91531e0 -9.91531e0
-1.9493604e0 3.966144e-2 -9.406842e0 -9.406842e0
-1.9493604e0 4.560413e-2 -8.898373e0 -8.898373e0
-1.9493604e0 5.203264e-2 -8.389905e0 -8.389905e0
-1.9493604e0 5.890765e-2 -7.881436e0 -7.881436e0
-1.9493604e0 6.617584e-2 -7.372966e0 -7.372966e0
-1.9493604e0 7.376602e-2 -6.864497e0 -6.864497e0
-1.9493604e0 8.159218e-2 -6.356029e0 -6.356029e0
-1.9493604e0 8.955159e-2 -5.84756e0 -5.84756e0
-1.9493604e0 9.752765e-2 -5.339091e0 -5.339091e0
-1.9493604e0 1.0542e-1 -4.830621e0 -4.830621e0
-1.9493604e0 1.1302e-1 -4.322153e0 -4.322153e0
-1.9493604e0 1.2022e-1 -3.813684e0 -3.813684e0
-1.9493604e0 1.2692e-1 -3.305214e0 -3.305214e0
-1.9493604e0 1.3303e-1 -2.796745e0 -2.796745e0
-1.9493604e0 1.3823e-1 -2.288277e0 -2.288277e0
-1.9493604e0 1.4262e-1 -1.779808e0 -1.779808e0
-1.9493604e0 1.4592e-1 -1.27134e0 -1.27134e0
-1.9493604e0 1.4822e-1 -7.6287e-1 -7.6287e-1
-1.9493604e0 1.4943e-1 -2.544e-1 -2.544e-1
-1.9493604e0 1.4943e-1 2.54068e-1 2.54068e-1
-1.9493604e0 1.4822e-1 7.62537e-1 7.62537e-1
-1.9493604e0 1.4592e-1 1.271005e0 1.271005e0
-1.9493604e0 1.4262e-1 1.779475e0 1.779475e0
-1.9493604e0 1.3823e-1 2.287944e0 2.287944e0
-1.9493604e0 1.3303e-1 2.796413e0 2.796413e0
-1.9493604e0 1.2692e-1 3.304881e0 3.304881e0
-1.9493604e0 1.2022e-1 3.81335e0 3.81335e0
-1.9493604e0 1.1302e-1 4.32182e0 4.32182e0
-1.9493604e0 1.0542e-1 4.830289e0 4.830289e0
-1.9493604e0 9.753265e-2 5.338757e0 5.338757e0
-1.9493604e0 8.955711e-2 5.847226e0 5.847226e0
-1.9493604e0 8.159863e-2 6.355695e0 6.355695e0
-1.9493604e0 7.377217e-2 6.864165e0 6.864165e0
-1.9493604e0 6.618008e-2 7.372633e0 7.372633e0
-1.9493604e0 5.891202e-2 7.881102e0 7.881102e0
-1.9493604e0 5.203658e-2 8.38957e0 8.38957e0
-1.9493604e0 4.56082e-2 8.89804e0 8.89804e0
-1.9493604e0 3.966588e-2 9.40651e0 9.40651e0
-1.9493604e0 3.423067e-2 9.914978e0 9.914978e0
-1.9493604e0 2.931209e-2 1.0423447e1 1.0423447e1
-1.9493604e0 2.490569e-2 1.0931915e1 1.0931915e1
-1.9493604e0 2.09992e-2 1.1440384e1 1.1440384e1
-1.9493604e0 1.756822e-2 1.1948854e1 1.1948854e1
-1.9493604e0 1.458414e-2 1.2457323e1 1.2457323e1
-1.9493604e0 1.201347e-2 1.2965791e1 1.2965791e1
-1.9493604e0 9.819682e-3 1.347426e1 1.347426e1
-1.9493604e0 7.964348e-3 1.3982729e1 1.3982729e1
-1.9493604e0 6.409615e-3 1.4491199e1 1.4491199e1
-1.9493604e0 5.118481e-3 1.4999667e1 1.4999667e1

-1.7798804e0 7.019862e-3 -1.5e1 -1.5e1
-1.7798804e0 8.79045e-3 -1.4491531e1 -1.4491531e1
-1.7798804e0 1.092258e-2 -1.3983063e1 -1.3983063e1
-1.7798804e0 1.346724e-2 -1.3474594e1 -1.3474594e1
-1.7798804e0 1.64762e-2 -1.2966125e1 -1.2966125e1
-1.7798804e0 2.0002e-2 -1.2457655e1 -1.2457655e1
-1.7798804e0 2.409448e-2 -1.1949187e1 -1.1949187e1
-1.7798804e0 2.880049e-2 -1.1440718e1 -1.1440718e1
-1.7798804e0 3.415889e-2 -1.093225e1 -1.093225e1
-1.7798804e0 4.02012e-2 -1.0423781e1 -1.0423781e1
-1.7798804e0 4.694809e-2 -9.91531e0 -9.91531e0
-1.7798804e0 5.44024e-2 -9.406842e0 -9.406842e0
-1.7798804e0 6.255402e-2 -8.898373e0 -8.898373e0
-1.7798804e0 7.137024e-2 -8.389905e0 -8.389905e0
-1.7798804e0 8.080035e-2 -7.881436e0 -7.881436e0
-1.7798804e0 9.076987e-2 -7.372966e0 -7.372966e0
-1.7798804e0 1.0112e-1 -6.864497e0 -6.864497e0
-1.7798804e0 1.1192e-1 -6.356029e0 -6.356029e0
-1.7798804e0 1.2282e-1 -5.84756e0 -5.84756e0
-1.7798804e0 1.3373e-1 -5.339091e0 -5.339091e0
-1.7798804e0 1.4453e-1 -4.830621e0 -4.830621e0
-1.7798804e0 1.5503e-1 -4.322153e0 -4.322153e0
-1.7798804e0 1.6493e-1 -3.813684e0 -3.813684e0
-1.7798804e0 1.7413e-1 -3.305214e0 -3.305214e0
-1.7798804e0 1.8243e-1 -2.796745e0 -2.796745e0
-1.7798804e0 1.8964e-1 -2.288277e0 -2.288277e0
-1.7798804e0 1.9563e-1 -1.779808e0 -1.779808e0
-1.7798804e0 2.0024e-1 -1.27134e0 -1.27134e0
-1.7798804e0 2.0334e-1 -7.6287e-1 -7.6287e-1
-1.7798804e0 2.0494e-1 -2.544e-1 -2.544e-1
-1.7798804e0 2.0494e-1 2.54068e-1 2.54068e-1
-1.7798804e0 2.0334e-1 7.62537e-1 7.62537e-1
-1.7798804e0 2.0024e-1 1.271005e0 1.271005e0
-1.7798804e0 1.9563e-1 1.779475e0 1.779475e0
-1.7798804e0 1.8964e-1 2.287944e0 2.287944e0
-1.7798804e0 1.8243e-1 2.796413e0 2.796413e0
-1.7798804e0 1.7413e-1 3.304881e0 3.304881e0
-1.7798804e0 1.6493e-1 3.81335e0 3.81335e0
-1.7798804e0 1.5503e-1 4.32182e0 4.32182e0
-1.7798804e0 1.4453e-1 4.830289e0 4.830289e0
-1.7798804e0 1.3373e-1 5.338757e0 5.338757e0
-1.7798804e0 1.2282e-1 5.847226e0 5.847226e0
-1.7798804e0 1.1192e-1 6.355695e0 6.355695e0
-1.7798804e0 1.0112e-1 6.864165e0 6.864165e0
-1.7798804e0 9.077718e-2 7.372633e0 7.372633e0
-1.7798804e0 8.080814e-2 7.881102e0 7.881102e0
-1.7798804e0 7.137674e-2 8.38957e0 8.38957e0
-1.7798804e0 6.255959e-2 8.89804e0 8.89804e0
-1.7798804e0 5.440775e-2 9.40651e0 9.40651e0
-1.7798804e0 4.695233e-2 9.914978e0 9.914978e0
-1.7798804e0 4.020573e-2 1.0423447e1 1.0423447e1
-1.7798804e0 3.416269e-2 1.0931915e1 1.0931915e1
-1.7798804e0 2.88036e-2 1.1440384e1 1.1440384e1
-1.7798804e0 2.409744e-2 1.1948854e1 1.1948854e1
-1.7798804e0 2.000453e-2 1.2457323e1 1.2457323e1
-1.7798804e0 1.647833e-2 1.2965791e1 1.2965791e1
-1.7798804e0 1.346886e-2 1.347426e1 1.347426e1
-1.7798804e0 1.0924e-2 1.3982729e1 1.3982729e1
-1.7798804e0 8.791812e-3 1.4491199e1 1.4491199e1
-1.7798804e0 7.020935e-3 1.4999667e1 1.4999667e1

-1.6104004e0 9.356161e-3 -1.5e1 -1.5e1
-1.6104004e0 1.171585e-2 -1.4491531e1 -1.4491531e1
-1.6104004e0 1.45578e-2 -1.3983063e1 -1.3983063e1
-1.6104004e0 1.794914e-2 -1.3474594e1 -1.3474594e1
-1.6104004e0 2.195985e-2 -1.2966125e1 -1.2966125e1
-1.6104004e0 2.665909e-2 -1.2457655e1 -1.2457655e1
-1.6104004e0 3.211337e-2 -1.1949187e1 -1.1949187e1
-1.6104004e0 3.83857e-2 -1.1440718e1 -1.1440718e1
-1.6104004e0 4.552754e-2 -1.093225e1 -1.093225e1
-1.6104004e0 5.358102e-2 -1.0423781e1 -1.0423781e1
-1.6104004e0 6.257332e-2 -9.91531e0 -9.91531e0
-1.6104004e0 7.250859e-2 -9.406842e0 -9.406842e0
-1.6104004e0 8.337321e-2 -8.898373e0 -8.898373e0
-1.6104004e0 9.512357e-2 -8.389905e0 -8.389905e0
-1.6104004e0 1.0762e-1 -7.881436e0 -7.881436e0
-1.6104004e0 1.2093e-1 -7.372966e0 -7.372966e0
-1.6104004e0 1.3483e-1 -6.864497e0 -6.864497e0
-1.6104004e0 1.4912e-1 -6.356029e0 -6.356029e0
-1.6104004e0 1.6373e-1 -5.84756e0 -5.84756e0
-1.6104004e0 1.7833e-1 -5.339091e0 -5.339091e0
-1.6104004e0 1.9264e-1 -4.830621e0 -4.830621e0
-1.6104004e0 2.0665e-1 -4.322153e0 -4.322153e0
-1.6104004e0 2.1985e-1 -3.813684e0 -3.813684e0
-1.6104004e0 2.3215e-1 -3.305214e0 -3.305214e0
-1.6104004e0 2.4315e-1 -2.796745e0 -2.796745e0
-1.6104004e0 2.5275e-1 -2.288277e0 -2.288277e0
-1.6104004e0 2.6076e-1 -1.779808e0 -1.779808e0
-1.6104004e0 2.6686e-1 -1.27134e0 -1.27134e0
-1.6104004e0 2.7106e-1 -7.6287e-1 -7.6287e-1
-1.6104004e0 2.7316e-1 -2.544e-1 -2.544e-1
-1.6104004e0 2.7316e-1 2.54068e-1 2.54068e-1
-1.6104004e0 2.7106e-1 7.62537e-1 7.62537e-1
-1.6104004e0 2.6695e-1 1.271005e0 1.271005e0
-1.6104004e0 2.6076e-1 1.779475e0 1.779475e0
-1.6104004e0 2.5275e-1 2.287944e0 2.287944e0
-1.6104004e0 2.4315e-1 2.796413e0 2.796413e0
-1.6104004e0 2.3215e-1 3.304881e0 3.304881e0
-1.6104004e0 2.1985e-1 3.81335e0 3.81335e0
-1.6104004e0 2.0665e-1 4.32182e0 4.32182e0
-1.6104004e0 1.9273e-1 4.830289e0 4.830289e0
-1.6104004e0 1.7833e-1 5.338757e0 5.338757e0
-1.6104004e0 1.6373e-1 5.847226e0 5.847226e0
-1.6104004e0 1.4912e-1 6.355695e0 6.355695e0
-1.6104004e0 1.3483e-1 6.864165e0 6.864165e0
-1.6104004e0 1.2093e-1 7.372633e0 7.372633e0
-1.6104004e0 1.0771e-1 7.881102e0 7.881102e0
-1.6104004e0 9.513216e-2 8.38957e0 8.38957e0
-1.6104004e0 8.33789e-2 8.89804e0 8.89804e0
-1.6104004e0 7.251547e-2 9.40651e0 9.40651e0
-1.6104004e0 6.25788e-2 9.914978e0 9.914978e0
-1.6104004e0 5.358693e-2 1.0423447e1 1.0423447e1
-1.6104004e0 4.553258e-2 1.0931915e1 1.0931915e1
-1.6104004e0 3.838963e-2 1.1440384e1 1.1440384e1
-1.6104004e0 3.211726e-2 1.1948854e1 1.1948854e1
-1.6104004e0 2.666223e-2 1.2457323e1 1.2457323e1
-1.6104004e0 2.196257e-2 1.2965791e1 1.2965791e1
-1.6104004e0 1.795161e-2 1.347426e1 1.347426e1
-1.6104004e0 1.455974e-2 1.3982729e1 1.3982729e1
-1.6104004e0 1.171768e-2 1.4491199e1 1.4491199e1
-1.6104004e0 9.357616e-3 1.4999667e1 1.4999667e1

-1.4409204e0 1.211662e-2 -1.5e1 -1.5e1
-1.4409204e0 1.517317e-2 -1.4491531e1 -1.4491531e1
-1.4409204e0 1.885338e-2 -1.3983063e1 -1.3983063e1
-1.4409204e0 2.324576e-2 -1.3474594e1 -1.3474594e1
-1.4409204e0 2.843959e-2 -1.2966125e1 -1.2966125e1
-1.4409204e0 3.452545e-2 -1.2457655e1 -1.2457655e1
-1.4409204e0 4.15896e-2 -1.1949187e1 -1.1949187e1
-1.4409204e0 4.97117e-2 -1.1440718e1 -1.1440718e1
-1.4409204e0 5.89618e-2 -1.093225e1 -1.093225e1
-1.4409204e0 6.939221e-2 -1.0423781e1 -1.0423781e1
-1.4409204e0 8.103624e-2 -9.91531e0 -9.91531e0
-1.4409204e0 9.390337e-2 -9.406842e0 -9.406842e0
-1.4409204e0 1.0793e-1 -8.898373e0 -8.898373e0
-1.4409204e0 1.2321e-1 -8.389905e0 -8.389905e0
-1.4409204e0 1.3942e-1 -7.881436e0 -7.881436e0
-1.4409204e0 1.5663e-1 -7.372966e0 -7.372966e0
-1.4409204e0 1.7464e-1 -6.864497e0 -6.864497e0
-1.4409204e0 1.9315e-1 -6.356029e0 -6.356029e0
-1.4409204e0 2.1204e-1 -5.84756e0 -5.84756e0
-1.4409204e0 2.3094e-1 -5.339091e0 -5.339091e0
-1.4409204e0 2.4956e-1 -4.830621e0 -4.830621e0
-1.4409204e0 2.6756e-1 -4.322153e0 -4.322153e0
-1.4409204e0 2.8476e-1 -3.813684e0 -3.813684e0
-1.4409204e0 3.0066e-1 -3.305214e0 -3.305214e0
-1.4409204e0 3.1497e-1 -2.796745e0 -2.796745e0
-1.4409204e0 3.2738e-1 -2.288277e0 -2.288277e0
-1.4409204e0 3.3768e-1 -1.779808e0 -1.779808e0
-1.4409204e0 3.4567e-1 -1.27134e0 -1.27134e0
-1.4409204e0 3.5107e-1 -7.6287e-1 -7.6287e-1
-1.4409204e0 3.5378e-1 -2.544e-1 -2.544e-1
-1.4409204e0 3.5378e-1 2.54068e-1 2.54068e-1
-1.4409204e0 3.5107e-1 7.62537e-1 7.62537e-1
-1.4409204e0 3.4567e-1 1.271005e0 1.271005e0
-1.4409204e0 3.3777e-1 1.779475e0 1.779475e0
-1.4409204e0 3.2738e-1 2.287944e0 2.287944e0
-1.4409204e0 3.1497e-1 2.796413e0 2.796413e0
-1.4409204e0 3.0066e-1 3.304881e0 3.304881e0
-1.4409204e0 2.8476e-1 3.81335e0 3.81335e0
-1.4409204e0 2.6765e-1 4.32182e0 4.32182e0
-1.4409204e0 2.4956e-1 4.830289e0 4.830289e0
-1.4409204e0 2.3094e-1 5.338757e0 5.338757e0
-1.4409204e0 2.1204e-1 5.847226e0 5.847226e0
-1.4409204e0 1.9324e-1 6.355695e0 6.355695e0
-1.4409204e0 1.7464e-1 6.864165e0 6.864165e0
-1.4409204e0 1.5672e-1 7.372633e0 7.372633e0
-1.4409204e0 1.3942e-1 7.881102e0 7.881102e0
-1.4409204e0 1.2321e-1 8.38957e0 8.38957e0
-1.4409204e0 1.0793e-1 8.89804e0 8.89804e0
-1.4409204e0 9.391351e-2 9.40651e0 9.40651e0
-1.4409204e0 8.104504e-2 9.914978e0 9.914978e0
-1.4409204e0 6.939961e-2 1.0423447e1 1.0423447e1
-1.4409204e0 5.896776e-2 1.0931915e1 1.0931915e1
-1.4409204e0 4.971796e-2 1.1440384e1 1.1440384e1
-1.4409204e0 4.159476e-2 1.1948854e1 1.1948854e1
-1.4409204e0 3.453008e-2 1.2457323e1 1.2457323e1
-1.4409204e0 2.844331e-2 1.2965791e1 1.2965791e1
-1.4409204e0 2.324893e-2 1.347426e1 1.347426e1
-1.4409204e0 1.885628e-2 1.3982729e1 1.3982729e1
-1.4409204e0 1.517525e-2 1.4491199e1 1.4491199e1
-1.4409204e0 1.211847e-2 1.4999667e1 1.4999667e1

-1.2714404e0 1.524777e-2 -1.5e1 -1.5e1
-1.2714404e0 1.909392e-2 -1.4491531e1 -1.4491531e1
-1.2714404e0 2.372556e-2 -1.3983063e1 -1.3983063e1
-1.2714404e0 2.925256e-2 -1.3474594e1 -1.3474594e1
-1.2714404e0 3.578851e-2 -1.2966125e1 -1.2966125e1
-1.2714404e0 4.344675e-2 -1.2457655e1 -1.2457655e1
-1.2714404e0 5.233664e-2 -1.1949187e1 -1.1949187e1
-1.2714404e0 6.2558e-2 -1.1440718e1 -1.1440718e1
-1.2714404e0 7.419737e-2 -1.093225e1 -1.093225e1
-1.2714404e0 8.732367e-2 -1.0423781e1 -1.0423781e1
-1.2714404e0 1.0191e-1 -9.91531e0 -9.91531e0
-1.2714404e0 1.1812e-1 -9.406842e0 -9.406842e0
-1.2714404e0 1.3582e-1 -8.898373e0 -8.898373e0
-1.2714404e0 1.5503e-1 -8.389905e0 -8.389905e0
-1.2714404e0 1.7554e-1 -7.881436e0 -7.881436e0
-1.2714404e0 1.9714e-1 -7.372966e0 -7.372966e0
-1.2714404e0 2.1974e-1 -6.864497e0 -6.864497e0
-1.2714404e0 2.4315e-1 -6.356029e0 -6.356029e0
-1.2714404e0 2.6686e-1 -5.84756e0 -5.84756e0
-1.2714404e0 2.9056e-1 -5.339091e0 -5.339091e0
-1.2714404e0 3.1407e-1 -4.830621e0 -4.830621e0
-1.2714404e0 3.3678e-1 -4.322153e0 -4.322153e0
-1.2714404e0 3.5828e-1 -3.813684e0 -3.813684e0
-1.2714404e0 3.7828e-1 -3.305214e0 -3.305214e0
-1.2714404e0 3.964e-1 -2.796745e0 -2.796745e0
-1.2714404e0 4.1199e-1 -2.288277e0 -2.288277e0
-1.2714404e0 4.2499e-1 -1.779808e0 -1.779808e0
-1.2714404e0 4.35e-1 -1.27134e0 -1.27134e0
-1.2714404e0 4.418e-1 -7.6287e-1 -7.6287e-1
-1.2714404e0 4.453e-1 -2.544e-1 -2.544e-1
-1.2714404e0 4.453e-1 2.54068e-1 2.54068e-1
-1.2714404e0 4.418e-1 7.62537e-1 7.62537e-1
-1.2714404e0 4.35e-1 1.271005e0 1.271005e0
-1.2714404e0 4.2499e-1 1.779475e0 1.779475e0
-1.2714404e0 4.1199e-1 2.287944e0 2.287944e0
-1.2714404e0 3.964e-1 2.796413e0 2.796413e0
-1.2714404e0 3.7839e-1 3.304881e0 3.304881e0
-1.2714404e0 3.5838e-1 3.81335e0 3.81335e0
-1.2714404e0 3.3678e-1 4.32182e0 4.32182e0
-1.2714404e0 3.1407e-1 4.830289e0 4.830289e0
-1.2714404e0 2.9066e-1 5.338757e0 5.338757e0
-1.2714404e0 2.6686e-1 5.847226e0 5.847226e0
-1.2714404e0 2.4315e-1 6.355695e0 6.355695e0
-1.2714404e0 2.1985e-1 6.864165e0 6.864165e0
-1.2714404e0 1.9714e-1 7.372633e0 7.372633e0
-1.2714404e0 1.7554e-1 7.881102e0 7.881102e0
-1.2714404e0 1.5503e-1 8.38957e0 8.38957e0
-1.2714404e0 1.3582e-1 8.89804e0 8.89804e0
-1.2714404e0 1.1812e-1 9.40651e0 9.40651e0
-1.2714404e0 1.0191e-1 9.914978e0 9.914978e0
-1.2714404e0 8.733241e-2 1.0423447e1 1.0423447e1
-1.2714404e0 7.420639e-2 1.0931915e1 1.0931915e1
-1.2714404e0 6.256563e-2 1.1440384e1 1.1440384e1
-1.2714404e0 5.234303e-2 1.1948854e1 1.1948854e1
-1.2714404e0 4.345291e-2 1.2457323e1 1.2457323e1
-1.2714404e0 3.579356e-2 1.2965791e1 1.2965791e1
-1.2714404e0 2.925665e-2 1.347426e1 1.347426e1
-1.2714404e0 2.3729e-2 1.3982729e1 1.3982729e1
-1.2714404e0 1.909657e-2 1.4491199e1 1.4491199e1
-1.2714404e0 1.525008e-2 1.4999667e1 1.4999667e1

-1.1019604e0 1.864459e-2 -1.5e1 -1.5e1
-1.1019604e0 2.334764e-2 -1.4491531e1 -1.4491531e1
-1.1019604e0 2.901067e-2 -1.3983063e1 -1.3983063e1
-1.1019604e0 3.576936e-2 -1.3474594e1 -1.3474594e1
-1.1019604e0 4.376166e-2 -1.2966125e1 -1.2966125e1
-1.1019604e0 5.312599e-2 -1.2457655e1 -1.2457655e1
-1.1019604e0 6.399675e-2 -1.1949187e1 -1.1949187e1
-1.1019604e0 7.649442e-2 -1.1440718e1 -1.1440718e1
-1.1019604e0 9.072723e-2 -1.093225e1 -1.093225e1
-1.1019604e0 1.0672e-1 -1.0423781e1 -1.0423781e1
-1.1019604e0 1.2473e-1 -9.91531e0 -9.91531e0
-1.1019604e0 1.4453e-1 -9.406842e0 -9.406842e0
-1.1019604e0 1.6614e-1 -8.898373e0 -8.898373e0
-1.1019604e0 1.8954e-1 -8.389905e0 -8.389905e0
-1.1019604e0 2.1465e-1 -7.881436e0 -7.881436e0
-1.1019604e0 2.4115e-1 -7.372966e0 -7.372966e0
-1.1019604e0 2.6875e-1 -6.864497e0 -6.864497e0
-1.1019604e0 2.9726e-1 -6.356029e0 -6.356029e0
-1.1019604e0 3.2628e-1 -5.84756e0 -5.84756e0
-1.1019604e0 3.5538e-1 -5.339091e0 -5.339091e0
-1.1019604e0 3.8399e-1 -4.830621e0 -4.830621e0
-1.1019604e0 4.1179e-1 -4.322153e0 -4.322153e0
-1.1019604e0 4.382e-1 -3.813684e0 -3.813684e0
-1.1019604e0 4.626e-1 -3.305214e0 -3.305214e0
-1.1019604e0 4.846e-1 -2.796745e0 -2.796745e0
-1.1019604e0 5.0381e-1 -2.288277e0 -2.288277e0
-1.1019604e0 5.1971e-1 -1.779808e0 -1.779808e0
-1.1019604e0 5.3192e-1 -1.27134e0 -1.27134e0
-1.1019604e0 5.4022e-1 -7.6287e-1 -7.6287e-1
-1.1019604e0 5.4442e-1 -2.544e-1 -2.544e-1
-1.1019604e0 5.4442e-1 2.54068e-1 2.54068e-1
-1.1019604e0 5.4022e-1 7.62537e-1 7.62537e-1
-1.1019604e0 5.3192e-1 1.271005e0 1.271005e0
-1.1019604e0 5.1971e-1 1.779475e0 1.779475e0
-1.1019604e0 5.0381e-1 2.287944e0 2.287944e0
-1.1019604e0 4.8471e-1 2.796413e0 2.796413e0
-1.1019604e0 4.626e-1 3.304881e0 3.304881e0
-1.1019604e0 4.382e-1 3.81335e0 3.81335e0
-1.1019604e0 4.1179e-1 4.32182e0 4.32182e0
-1.1019604e0 3.8408e-1 4.830289e0 4.830289e0
-1.1019604e0 3.5538e-1 5.338757e0 5.338757e0
-1.1019604e0 3.2628e-1 5.847226e0 5.847226e0
-1.1019604e0 2.9726e-1 6.355695e0 6.355695e0
-1.1019604e0 2.6875e-1 6.864165e0 6.864165e0
-1.1019604e0 2.4115e-1 7.372633e0 7.372633e0
-1.1019604e0 2.1465e-1 7.881102e0 7.881102e0
-1.1019604e0 1.8954e-1 8.38957e0 8.38957e0
-1.1019604e0 1.6614e-1 8.89804e0 8.89804e0
-1.1019604e0 1.4453e-1 9.40651e0 9.40651e0
-1.1019604e0 1.2473e-1 9.914978e0 9.914978e0
-1.1019604e0 1.0672e-1 1.0423447e1 1.0423447e1
-1.1019604e0 9.073679e-2 1.0931915e1 1.0931915e1
-1.1019604e0 7.650356e-2 1.1440384e1 1.1440384e1
-1.1019604e0 6.400424e-2 1.1948854e1 1.1948854e1
-1.1019604e0 5.313249e-2 1.2457323e1 1.2457323e1
-1.1019604e0 4.37674e-2 1.2965791e1 1.2965791e1
-1.1019604e0 3.577444e-2 1.347426e1 1.347426e1
-1.1019604e0 2.901521e-2 1.3982729e1 1.3982729e1
-1.1019604e0 2.335095e-2 1.4491199e1 1.4491199e1
-1.1019604e0 1.86474e-2 1.4999667e1 1.4999667e1

-9.324805e-1 2.215292e-2 -1.5e1 -1.5e1
-9.324805e-1 2.774048e-2 -1.4491531e1 -1.4491531e1
-9.324805e-1 3.446971e-2 -1.3983063e1 -1.3983063e1
-9.324805e-1 4.249957e-2 -1.3474594e1 -1.3474594e1
-9.324805e-1 5.199554e-2 -1.2966125e1 -1.2966125e1
-9.324805e-1 6.312146e-2 -1.2457655e1 -1.2457655e1
-9.324805e-1 7.603731e-2 -1.1949187e1 -1.1949187e1
-9.324805e-1 9.088638e-2 -1.1440718e1 -1.1440718e1
-9.324805e-1 1.0782e-1 -1.093225e1 -1.093225e1
-9.324805e-1 1.2682e-1 -1.0423781e1 -1.0423781e1
-9.324805e-1 1.4813e-1 -9.91531e0 -9.91531e0
-9.324805e-1 1.7163e-1 -9.406842e0 -9.406842e0
-9.324805e-1 1.9743e-1 -8.898373e0 -8.898373e0
-9.324805e-1 2.2525e-1 -8.389905e0 -8.389905e0
-9.324805e-1 2.5505e-1 -7.881436e0 -7.881436e0
-9.324805e-1 2.8647e-1 -7.372966e0 -7.372966e0
-9.324805e-1 3.1937e-1 -6.864497e0 -6.864497e0
-9.324805e-1 3.5327e-1 -6.356029e0 -6.356029e0
-9.324805e-1 3.8768e-1 -5.84756e0 -5.84756e0
-9.324805e-1 4.222e-1 -5.339091e0 -5.339091e0
-9.324805e-1 4.563e-1 -4.830621e0 -4.830621e0
-9.324805e-1 4.893e-1 -4.322153e0 -4.322153e0
-9.324805e-1 5.2061e-1 -3.813684e0 -3.813684e0
-9.324805e-1 5.4962e-1 -3.305214e0 -3.305214e0
-9.324805e-1 5.7584e-1 -2.796745e0 -2.796745e0
-9.324805e-1 5.9863e-1 -2.288277e0 -2.288277e0
-9.324805e-1 6.1754e-1 -1.779808e0 -1.779808e0
-9.324805e-1 6.3205e-1 -1.27134e0 -1.27134e0
-9.324805e-1 6.4195e-1 -7.6287e-1 -7.6287e-1
-9.324805e-1 6.4694e-1 -2.544e-1 -2.544e-1
-9.324805e-1 6.4694e-1 2.54068e-1 2.54068e-1
-9.324805e-1 6.4195e-1 7.62537e-1 7.62537e-1
-9.324805e-1 6.3205e-1 1.271005e0 1.271005e0
-9.324805e-1 6.1754e-1 1.779475e0 1.779475e0
-9.324805e-1 5.9863e-1 2.287944e0 2.287944e0
-9.324805e-1 5.7584e-1 2.796413e0 2.796413e0
-9.324805e-1 5.4973e-1 3.304881e0 3.304881e0
-9.324805e-1 5.2061e-1 3.81335e0 3.81335e0
-9.324805e-1 4.893e-1 4.32182e0 4.32182e0
-9.324805e-1 4.563e-1 4.830289e0 4.830289e0
-9.324805e-1 4.2229e-1 5.338757e0 5.338757e0
-9.324805e-1 3.8768e-1 5.847226e0 5.847226e0
-9.324805e-1 3.5327e-1 6.355695e0 6.355695e0
-9.324805e-1 3.1937e-1 6.864165e0 6.864165e0
-9.324805e-1 2.8647e-1 7.372633e0 7.372633e0
-9.324805e-1 2.5505e-1 7.881102e0 7.881102e0
-9.324805e-1 2.2525e-1 8.38957e0 8.38957e0
-9.324805e-1 1.9743e-1 8.89804e0 8.89804e0
-9.324805e-1 1.7174e-1 9.40651e0 9.40651e0
-9.324805e-1 1.4813e-1 9.914978e0 9.914978e0
-9.324805e-1 1.2682e-1 1.0423447e1 1.0423447e1
-9.324805e-1 1.0782e-1 1.0931915e1 1.0931915e1
-9.324805e-1 9.08976e-2 1.1440384e1 1.1440384e1
-9.324805e-1 7.604634e-2 1.1948854e1 1.1948854e1
-9.324805e-1 6.313002e-2 1.2457323e1 1.2457323e1
-9.324805e-1 5.200235e-2 1.2965791e1 1.2965791e1
-9.324805e-1 4.250511e-2 1.347426e1 1.347426e1
-9.324805e-1 3.447429e-2 1.3982729e1 1.3982729e1
-9.324805e-1 2.77444e-2 1.4491199e1 1.4491199e1
-9.324805e-1 2.215584e-2 1.4999667e1 1.4999667e1

-7.630005e-1 2.557524e-2 -1.5e1 -1.5e1
-7.630005e-1 3.202686e-2 -1.4491531e1 -1.4491531e1
-7.630005e-1 3.979572e-2 -1.3983063e1 -1.3983063e1
-7.630005e-1 4.90662e-2 -1.3474594e1 -1.3474594e1
-7.630005e-1 6.002913e-2 -1.2966125e1 -1.2966125e1
-7.630005e-1 7.28747e-2 -1.2457655e1 -1.2457655e1
-7.630005e-1 8.778574e-2 -1.1949187e1 -1.1949187e1
-7.630005e-1 1.0492e-1 -1.1440718e1 -1.1440718e1
-7.630005e-1 1.2442e-1 -1.093225e1 -1.093225e1
-7.630005e-1 1.4642e-1 -1.0423781e1 -1.0423781e1
-7.630005e-1 1.7104e-1 -9.91531e0 -9.91531e0
-7.630005e-1 1.9824e-1 -9.406842e0 -9.406842e0
-7.630005e-1 2.2795e-1 -8.898373e0 -8.898373e0
-7.630005e-1 2.6006e-1 -8.389905e0 -8.389905e0
-7.630005e-1 2.9446e-1 -7.881436e0 -7.881436e0
-7.630005e-1 3.3078e-1 -7.372966e0 -7.372966e0
-7.630005e-1 3.6868e-1 -6.864497e0 -6.864497e0
-7.630005e-1 4.0779e-1 -6.356029e0 -6.356029e0
-7.630005e-1 4.476e-1 -5.84756e0 -5.84756e0
-7.630005e-1 4.875e-1 -5.339091e0 -5.339091e0
-7.630005e-1 5.2682e-1 -4.830621e0 -4.830621e0
-7.630005e-1 5.6493e-1 -4.322153e0 -4.322153e0
-7.630005e-1 6.0104e-1 -3.813684e0 -3.813684e0
-7.630005e-1 6.3455e-1 -3.305214e0 -3.305214e0
-7.630005e-1 6.6486e-1 -2.796745e0 -2.796745e0
-7.630005e-1 6.9116e-1 -2.288277e0 -2.288277e0
-7.630005e-1 7.1286e-1 -1.779808e0 -1.779808e0
-7.630005e-1 7.2968e-1 -1.27134e0 -1.27134e0
-7.630005e-1 7.4107e-1 -7.6287e-1 -7.6287e-1
-7.630005e-1 7.4687e-1 -2.544e-1 -2.544e-1
-7.630005e-1 7.4687e-1 2.54068e-1 2.54068e-1
-7.630005e-1 7.4107e-1 7.62537e-1 7.62537e-1
-7.630005e-1 7.2968e-1 1.271005e0 1.271005e0
-7.630005e-1 7.1297e-1 1.779475e0 1.779475e0
-7.630005e-1 6.9116e-1 2.287944e0 2.287944e0
-7.630005e-1 6.6486e-1 2.796413e0 2.796413e0
-7.630005e-1 6.3464e-1 3.304881e0 3.304881e0
-7.630005e-1 6.0104e-1 3.81335e0 3.81335e0
-7.630005e-1 5.6493e-1 4.32182e0 4.32182e0
-7.630005e-1 5.2682e-1 4.830289e0 4.830289e0
-7.630005e-1 4.875e-1 5.338757e0 5.338757e0
-7.630005e-1 4.476e-1 5.847226e0 5.847226e0
-7.630005e-1 4.079e-1 6.355695e0 6.355695e0
-7.630005e-1 3.6868e-1 6.864165e0 6.864165e0
-7.630005e-1 3.3078e-1 7.372633e0 7.372633e0
-7.630005e-1 2.9446e-1 7.881102e0 7.881102e0
-7.630005e-1 2.6006e-1 8.38957e0 8.38957e0
-7.630005e-1 2.2795e-1 8.89804e0 8.89804e0
-7.630005e-1 1.9824e-1 9.40651e0 9.40651e0
-7.630005e-1 1.7104e-1 9.914978e0 9.914978e0
-7.630005e-1 1.4642e-1 1.0423447e1 1.0423447e1
-7.630005e-1 1.2442e-1 1.0931915e1 1.0931915e1
-7.630005e-1 1.0492e-1 1.1440384e1 1.1440384e1
-7.630005e-1 8.779654e-2 1.1948854e1 1.1948854e1
-7.630005e-1 7.288432e-2 1.2457323e1 1.2457323e1
-7.630005e-1 6.003726e-2 1.2965791e1 1.2965791e1
-7.630005e-1 4.907275e-2 1.347426e1 1.347426e1
-7.630005e-1 3.980098e-2 1.3982729e1 1.3982729e1
-7.630005e-1 3.203131e-2 1.4491199e1 1.4491199e1
-7.630005e-1 2.55792e-2 1.4999667e1 1.4999667e1

-5.935205e-1 2.869112e-2 -1.5e1 -1.5e1
-5.935205e-1 3.592813e-2 -1.4491531e1 -1.4491531e1
-5.935205e-1 4.464308e-2 -1.3983063e1 -1.3983063e1
-5.935205e-1 5.504393e-2 -1.3474594e1 -1.3474594e1
-5.935205e-1 6.734238e-2 -1.2966125e1 -1.2966125e1
-5.935205e-1 8.175299e-2 -1.2457655e1 -1.2457655e1
-5.935205e-1 9.847891e-2 -1.1949187e1 -1.1949187e1
-5.935205e-1 1.1772e-1 -1.1440718e1 -1.1440718e1
-5.935205e-1 1.3962e-1 -1.093225e1 -1.093225e1
-5.935205e-1 1.6434e-1 -1.0423781e1 -1.0423781e1
-5.935205e-1 1.9194e-1 -9.91531e0 -9.91531e0
-5.935205e-1 2.2235e-1 -9.406842e0 -9.406842e0
-5.935205e-1 2.5566e-1 -8.898373e0 -8.898373e0
-5.935205e-1 2.9176e-1 -8.389905e0 -8.389905e0
-5.935205e-1 3.3028e-1 -7.881436e0 -7.881436e0
-5.935205e-1 3.7108e-1 -7.372966e0 -7.372966e0
-5.935205e-1 4.1359e-1 -6.864497e0 -6.864497e0
-5.935205e-1 4.575e-1 -6.356029e0 -6.356029e0
-5.935205e-1 5.0212e-1 -5.84756e0 -5.84756e0
-5.935205e-1 5.4683e-1 -5.339091e0 -5.339091e0
-5.935205e-1 5.9094e-1 -4.830621e0 -4.830621e0
-5.935205e-1 6.3374e-1 -4.322153e0 -4.322153e0
-5.935205e-1 6.7426e-1 -3.813684e0 -3.813684e0
-5.935205e-1 7.1187e-1 -3.305214e0 -3.305214e0
-5.935205e-1 7.4588e-1 -2.796745e0 -2.796745e0
-5.935205e-1 7.7528e-1 -2.288277e0 -2.288277e0
-5.935205e-1 7.9979e-1 -1.779808e0 -1.779808e0
-5.935205e-1 8.1859e-1 -1.27134e0 -1.27134e0
-5.935205e-1 8.3139e-1 -7.6287e-1 -7.6287e-1
-5.935205e-1 8.3789e-1 -2.544e-1 -2.544e-1
-5.935205e-1 8.3789e-1 2.54068e-1 2.54068e-1
-5.935205e-1 8.3139e-1 7.62537e-1 7.62537e-1
-5.935205e-1 8.1859e-1 1.271005e0 1.271005e0
-5.935205e-1 7.9979e-1 1.779475e0 1.779475e0
-5.935205e-1 7.7538e-1 2.287944e0 2.287944e0
-5.935205e-1 7.4588e-1 2.796413e0 2.796413e0
-5.935205e-1 7.1196e-1 3.304881e0 3.304881e0
-5.935205e-1 6.7426e-1 3.81335e0 3.81335e0
-5.935205e-1 6.3374e-1 4.32182e0 4.32182e0
-5.935205e-1 5.9103e-1 4.830289e0 4.830289e0
-5.935205e-1 5.4692e-1 5.338757e0 5.338757e0
-5.935205e-1 5.0221e-1 5.847226e0 5.847226e0
-5.935205e-1 4.575e-1 6.355695e0 6.355695e0
-5.935205e-1 4.137e-1 6.864165e0 6.864165e0
-5.935205e-1 3.7108e-1 7.372633e0 7.372633e0
-5.935205e-1 3.3028e-1 7.881102e0 7.881102e0
-5.935205e-1 2.9176e-1 8.38957e0 8.38957e0
-5.935205e-1 2.5575e-1 8.89804e0 8.89804e0
-5.935205e-1 2.2235e-1 9.40651e0 9.40651e0
-5.935205e-1 1.9194e-1 9.914978e0 9.914978e0
-5.935205e-1 1.6434e-1 1.0423447e1 1.0423447e1
-5.935205e-1 1.3962e-1 1.0931915e1 1.0931915e1
-5.935205e-1 1.1772e-1 1.1440384e1 1.1440384e1
-5.935205e-1 9.84913e-2 1.1948854e1 1.1948854e1
-5.935205e-1 8.176306e-2 1.2457323e1 1.2457323e1
-5.935205e-1 6.735081e-2 1.2965791e1 1.2965791e1
-5.935205e-1 5.505061e-2 1.347426e1 1.347426e1
-5.935205e-1 4.464929e-2 1.3982729e1 1.3982729e1
-5.935205e-1 3.593356e-2 1.4491199e1 1.4491199e1
-5.935205e-1 2.869533e-2 1.4999667e1 1.4999667e1

-4.240405e-1 3.12751e-2 -1.5e1 -1.5e1
-4.240405e-1 3.916344e-2 -1.4491531e1 -1.4491531e1
-4.240405e-1 4.86635e-2 -1.3983063e1 -1.3983063e1
-4.240405e-1 6.00006e-2 -1.3474594e1 -1.3474594e1
-4.240405e-1 7.340707e-2 -1.2966125e1 -1.2966125e1
-4.240405e-1 8.911482e-2 -1.2457655e1 -1.2457655e1
-4.240405e-1 1.0732e-1 -1.1949187e1 -1.1949187e1
-4.240405e-1 1.2833e-1 -1.1440718e1 -1.1440718e1
-4.240405e-1 1.5213e-1 -1.093225e1 -1.093225e1
-4.240405e-1 1.7914e-1 -1.0423781e1 -1.0423781e1
-4.240405e-1 2.0914e-1 -9.91531e0 -9.91531e0
-4.240405e-1 2.4236e-1 -9.406842e0 -9.406842e0
-4.240405e-1 2.7876e-1 -8.898373e0 -8.898373e0
-4.240405e-1 3.1796e-1 -8.389905e0 -8.389905e0
-4.240405e-1 3.6008e-1 -7.881436e0 -7.881436e0
-4.240405e-1 4.045e-1 -7.372966e0 -7.372966e0
-4.240405e-1 4.509e-1 -6.864497e0 -6.864497e0
-4.240405e-1 4.9872e-1 -6.356029e0 -6.356029e0
-4.240405e-1 5.4732e-1 -5.84756e0 -5.84756e0
-4.240405e-1 5.9613e-1 -5.339091e0 -5.339091e0
-4.240405e-1 6.4424e-1 -4.830621e0 -4.830621e0
-4.240405e-1 6.9077e-1 -4.322153e0 -4.322153e0
-4.240405e-1 7.3497e-1 -3.813684e0 -3.813684e0
-4.240405e-1 7.7599e-1 -3.305214e0 -3.305214e0
-4.240405e-1 8.1299e-1 -2.796745e0 -2.796745e0
-4.240405e-1 8.451e-1 -2.288277e0 -2.288277e0
-4.240405e-1 8.7181e-1 -1.779808e0 -1.779808e0
-4.240405e-1 8.923e-1 -1.27134e0 -1.27134e0
-4.240405e-1 9.0622e-1 -7.6287e-1 -7.6287e-1
-4.240405e-1 9.1331e-1 -2.544e-1 -2.544e-1
-4.240405e-1 9.1331e-1 2.54068e-1 2.54068e-1
-4.240405e-1 9.0622e-1 7.62537e-1 7.62537e-1
-4.240405e-1 8.923e-1 1.271005e0 1.271005e0
-4.240405e-1 8.7181e-1 1.779475e0 1.779475e0
-4.240405e-1 8.452e-1 2.287944e0 2.287944e0
-4.240405e-1 8.1299e-1 2.796413e0 2.796413e0
-4.240405e-1 7.7608e-1 3.304881e0 3.304881e0
-4.240405e-1 7.3508e-1 3.81335e0 3.81335e0
-4.240405e-1 6.9086e-1 4.32182e0 4.32182e0
-4.240405e-1 6.4424e-1 4.830289e0 4.830289e0
-4.240405e-1 5.9613e-1 5.338757e0 5.338757e0
-4.240405e-1 5.4742e-1 5.847226e0 5.847226e0
-4.240405e-1 4.9872e-1 6.355695e0 6.355695e0
-4.240405e-1 4.509e-1 6.864165e0 6.864165e0
-4.240405e-1 4.045e-1 7.372633e0 7.372633e0
-4.240405e-1 3.6008e-1 7.881102e0 7.881102e0
-4.240405e-1 3.1807e-1 8.38957e0 8.38957e0
-4.240405e-1 2.7876e-1 8.89804e0 8.89804e0
-4.240405e-1 2.4245e-1 9.40651e0 9.40651e0
-4.240405e-1 2.0914e-1 9.914978e0 9.914978e0
-4.240405e-1 1.7914e-1 1.0423447e1 1.0423447e1
-4.240405e-1 1.5222e-1 1.0931915e1 1.0931915e1
-4.240405e-1 1.2833e-1 1.1440384e1 1.1440384e1
-4.240405e-1 1.0732e-1 1.1948854e1 1.1948854e1
-4.240405e-1 8.912564e-2 1.2457323e1 1.2457323e1
-4.240405e-1 7.341595e-2 1.2965791e1 1.2965791e1
-4.240405e-1 6.000891e-2 1.347426e1 1.347426e1
-4.240405e-1 4.866997e-2 1.3982729e1 1.3982729e1
-4.240405e-1 3.916954e-2 1.4491199e1 1.4491199e1
-4.240405e-1 3.127977e-2 1.4999667e1 1.4999667e1

-2.545605e-1 3.312614e-2 -1.5e1 -1.5e1
-2.545605e-1 4.148209e-2 -1.4491531e1 -1.4491531e1
-2.545605e-1 5.15439e-2 -1.3983063e1 -1.3983063e1
-2.545605e-1 6.355138e-2 -1.3474594e1 -1.3474594e1
-2.545605e-1 7.775246e-2 -1.2966125e1 -1.2966125e1
-2.545605e-1 9.438889e-2 -1.2457655e1 -1.2457655e1
-2.545605e-1 1.1372e-1 -1.1949187e1 -1.1949187e1
-2.545605e-1 1.3593e-1 -1.1440718e1 -1.1440718e1
-2.545605e-1 1.6122e-1 -1.093225e1 -1.093225e1
-2.545605e-1 1.8974e-1 -1.0423781e1 -1.0423781e1
-2.545605e-1 2.2154e-1 -9.91531e0 -9.91531e0
-2.545605e-1 2.5676e-1 -9.406842e0 -9.406842e0
-2.545605e-1 2.9526e-1 -8.898373e0 -8.898373e0
-2.545605e-1 3.3687e-1 -8.389905e0 -8.389905e0
-2.545605e-1 3.8138e-1 -7.881436e0 -7.881436e0
-2.545605e-1 4.2839e-1 -7.372966e0 -7.372966e0
-2.545605e-1 4.7762e-1 -6.864497e0 -6.864497e0
-2.545605e-1 5.2821e-1 -6.356029e0 -6.356029e0
-2.545605e-1 5.7973e-1 -5.84756e0 -5.84756e0
-2.545605e-1 6.3144e-1 -5.339091e0 -5.339091e0
-2.545605e-1 6.8236e-1 -4.830621e0 -4.830621e0
-2.545605e-1 7.3167e-1 -4.322153e0 -4.322153e0
-2.545605e-1 7.7849e-1 -3.813684e0 -3.813684e0
-2.545605e-1 8.2199e-1 -3.305214e0 -3.305214e0
-2.545605e-1 8.611e-1 -2.796745e0 -2.796745e0
-2.545605e-1 8.952e-1 -2.288277e0 -2.288277e0
-2.545605e-1 9.2342e-1 -1.779808e0 -1.779808e0
-2.545605e-1 9.4513e-1 -1.27134e0 -1.27134e0
-2.545605e-1 9.5993e-1 -7.6287e-1 -7.6287e-1
-2.545605e-1 9.6733e-1 -2.544e-1 -2.544e-1
-2.545605e-1 9.6733e-1 2.54068e-1 2.54068e-1
-2.545605e-1 9.5993e-1 7.62537e-1 7.62537e-1
-2.545605e-1 9.4513e-1 1.271005e0 1.271005e0
-2.545605e-1 9.2342e-1 1.779475e0 1.779475e0
-2.545605e-1 8.952e-1 2.287944e0 2.287944e0
-2.545605e-1 8.611e-1 2.796413e0 2.796413e0
-2.545605e-1 8.2199e-1 3.304881e0 3.304881e0
-2.545605e-1 7.7858e-1 3.81335e0 3.81335e0
-2.545605e-1 7.3167e-1 4.32182e0 4.32182e0
-2.545605e-1 6.8236e-1 4.830289e0 4.830289e0
-2.545605e-1 6.3144e-1 5.338757e0 5.338757e0
-2.545605e-1 5.7983e-1 5.847226e0 5.847226e0
-2.545605e-1 5.2821e-1 6.355695e0 6.355695e0
-2.545605e-1 4.7762e-1 6.864165e0 6.864165e0
-2.545605e-1 4.285e-1 7.372633e0 7.372633e0
-2.545605e-1 3.8138e-1 7.881102e0 7.881102e0
-2.545605e-1 3.3687e-1 8.38957e0 8.38957e0
-2.545605e-1 2.9526e-1 8.89804e0 8.89804e0
-2.545605e-1 2.5676e-1 9.40651e0 9.40651e0
-2.545605e-1 2.2154e-1 9.914978e0 9.914978e0
-2.545605e-1 1.8974e-1 1.0423447e1 1.0423447e1
-2.545605e-1 1.6122e-1 1.0931915e1 1.0931915e1
-2.545605e-1 1.3593e-1 1.1440384e1 1.1440384e1
-2.545605e-1 1.1372e-1 1.1948854e1 1.1948854e1
-2.545605e-1 9.440166e-2 1.2457323e1 1.2457323e1
-2.545605e-1 7.7762e-2 1.2965791e1 1.2965791e1
-2.545605e-1 6.356029e-2 1.347426e1 1.347426e1
-2.545605e-1 5.155124e-2 1.3982729e1 1.3982729e1
-2.545605e-1 4.148743e-2 1.4491199e1 1.4491199e1
-2.545605e-1 3.313106e-2 1.4999667e1 1.4999667e1

-8.50806e-2 3.409341e-2 -1.5e1 -1.5e1
-8.50806e-2 4.269319e-2 -1.4491531e1 -1.4491531e1
-8.50806e-2 5.3049e-2 -1.3983063e1 -1.3983063e1
-8.50806e-2 6.540833e-2 -1.3474594e1 -1.3474594e1
-8.50806e-2 8.002248e-2 -1.2966125e1 -1.2966125e1
-8.50806e-2 9.714653e-2 -1.2457655e1 -1.2457655e1
-8.50806e-2 1.1702e-1 -1.1949187e1 -1.1949187e1
-8.50806e-2 1.3983e-1 -1.1440718e1 -1.1440718e1
-8.50806e-2 1.6594e-1 -1.093225e1 -1.093225e1
-8.50806e-2 1.9524e-1 -1.0423781e1 -1.0423781e1
-8.50806e-2 2.2804e-1 -9.91531e0 -9.91531e0
-8.50806e-2 2.6425e-1 -9.406842e0 -9.406842e0
-8.50806e-2 3.0386e-1 -8.898373e0 -8.898373e0
-8.50806e-2 3.4668e-1 -8.389905e0 -8.389905e0
-8.50806e-2 3.9249e-1 -7.881436e0 -7.881436e0
-8.50806e-2 4.409e-1 -7.372966e0 -7.372966e0
-8.50806e-2 4.9152e-1 -6.864497e0 -6.864497e0
-8.50806e-2 5.4362e-1 -6.356029e0 -6.356029e0
-8.50806e-2 5.9674e-1 -5.84756e0 -5.84756e0
-8.50806e-2 6.4986e-1 -5.339091e0 -5.339091e0
-8.50806e-2 7.0227e-1 -4.830621e0 -4.830621e0
-8.50806e-2 7.5308e-1 -4.322153e0 -4.322153e0
-8.50806e-2 8.0128e-1 -3.813684e0 -3.813684e0
-8.50806e-2 8.46e-1 -3.305214e0 -3.305214e0
-8.50806e-2 8.863e-1 -2.796745e0 -2.796745e0
-8.50806e-2 9.2131e-1 -2.288277e0 -2.288277e0
-8.50806e-2 9.5032e-1 -1.779808e0 -1.779808e0
-8.50806e-2 9.7273e-1 -1.27134e0 -1.27134e0
-8.50806e-2 9.8793e-1 -7.6287e-1 -7.6287e-1
-8.50806e-2 9.9564e-1 -2.544e-1 -2.544e-1
-8.50806e-2 9.9564e-1 2.54068e-1 2.54068e-1
-8.50806e-2 9.8793e-1 7.62537e-1 7.62537e-1
-8.50806e-2 9.7273e-1 1.271005e0 1.271005e0
-8.50806e-2 9.5032e-1 1.779475e0 1.779475e0
-8.50806e-2 9.2131e-1 2.287944e0 2.287944e0
-8.50806e-2 8.863e-1 2.796413e0 2.796413e0
-8.50806e-2 8.46e-1 3.304881e0 3.304881e0
-8.50806e-2 8.0128e-1 3.81335e0 3.81335e0
-8.50806e-2 7.5308e-1 4.32182e0 4.32182e0
-8.50806e-2 7.0227e-1 4.830289e0 4.830289e0
-8.50806e-2 6.4986e-1 5.338757e0 5.338757e0
-8.50806e-2 5.9674e-1 5.847226e0 5.847226e0
-8.50806e-2 5.4372e-1 6.355695e0 6.355695e0
-8.50806e-2 4.9152e-1 6.864165e0 6.864165e0
-8.50806e-2 4.41e-1 7.372633e0 7.372633e0
-8.50806e-2 3.9249e-1 7.881102e0 7.881102e0
-8.50806e-2 3.4668e-1 8.38957e0 8.38957e0
-8.50806e-2 3.0386e-1 8.89804e0 8.89804e0
-8.50806e-2 2.6425e-1 9.40651e0 9.40651e0
-8.50806e-2 2.2804e-1 9.914978e0 9.914978e0
-8.50806e-2 1.9524e-1 1.0423447e1 1.0423447e1
-8.50806e-2 1.6594e-1 1.0931915e1 1.0931915e1
-8.50806e-2 1.3992e-1 1.1440384e1 1.1440384e1
-8.50806e-2 1.1702e-1 1.1948854e1 1.1948854e1
-8.50806e-2 9.715814e-2 1.2457323e1 1.2457323e1
-8.50806e-2 8.003215e-2 1.2965791e1 1.2965791e1
-8.50806e-2 6.54162e-2 1.347426e1 1.347426e1
-8.50806e-2 5.305647e-2 1.3982729e1 1.3982729e1
-8.50806e-2 4.26997e-2 1.4491199e1 1.4491199e1
-8.50806e-2 3.40986e-2 1.4999667e1 1.4999667e1

8.43994e-2 3.409541e-2 -1.5e1 -1.5e1
8.43994e-2 4.269571e-2 -1.4491531e1 -1.4491531e1
8.43994e-2 5.305217e-2 -1.3983063e1 -1.3983063e1
8.43994e-2 6.541089e-2 -1.3474594e1 -1.3474594e1
8.43994e-2 8.002596e-2 -1.2966125e1 -1.2966125e1
8.43994e-2 9.715074e-2 -1.2457655e1 -1.2457655e1
8.43994e-2 1.1702e-1 -1.1949187e1 -1.1949187e1
8.43994e-2 1.3983e-1 -1.1440718e1 -1.1440718e1
8.43994e-2 1.6594e-1 -1.093225e1 -1.093225e1
8.43994e-2 1.9524e-1 -1.0423781e1 -1.0423781e1
8.43994e-2 2.2804e-1 -9.91531e0 -9.91531e0
8.43994e-2 2.6425e-1 -9.406842e0 -9.406842e0
8.43994e-2 3.0386e-1 -8.898373e0 -8.898373e0
8.43994e-2 3.4668e-1 -8.389905e0 -8.389905e0
8.43994e-2 3.9249e-1 -7.881436e0 -7.881436e0
8.43994e-2 4.41e-1 -7.372966e0 -7.372966e0
8.43994e-2 4.9152e-1 -6.864497e0 -6.864497e0
8.43994e-2 5.4372e-1 -6.356029e0 -6.356029e0
8.43994e-2 5.9674e-1 -5.84756e0 -5.84756e0
8.43994e-2 6.4986e-1 -5.339091e0 -5.339091e0
8.43994e-2 7.0227e-1 -4.830621e0 -4.830621e0
8.43994e-2 7.5308e-1 -4.322153e0 -4.322153e0
8.43994e-2 8.0128e-1 -3.813684e0 -3.813684e0
8.43994e-2 8.46e-1 -3.305214e0 -3.305214e0
8.43994e-2 8.863e-1 -2.796745e0 -2.796745e0
8.43994e-2 9.2142e-1 -2.288277e0 -2.288277e0
8.43994e-2 9.5042e-1 -1.779808e0 -1.779808e0
8.43994e-2 9.7273e-1 -1.27134e0 -1.27134e0
8.43994e-2 9.8793e-1 -7.6287e-1 -7.6287e-1
8.43994e-2 9.9564e-1 -2.544e-1 -2.544e-1
8.43994e-2 9.9564e-1 2.54068e-1 2.54068e-1
8.43994e-2 9.8804e-1 7.62537e-1 7.62537e-1
8.43994e-2 9.7282e-1 1.271005e0 1.271005e0
8.43994e-2 9.5042e-1 1.779475e0 1.779475e0
8.43994e-2 9.2142e-1 2.287944e0 2.287944e0
8.43994e-2 8.863e-1 2.796413e0 2.796413e0
8.43994e-2 8.46e-1 3.304881e0 3.304881e0
8.43994e-2 8.0128e-1 3.81335e0 3.81335e0
8.43994e-2 7.5308e-1 4.32182e0 4.32182e0
8.43994e-2 7.0236e-1 4.830289e0 4.830289e0
8.43994e-2 6.4995e-1 5.338757e0 5.338757e0
8.43994e-2 5.9674e-1 5.847226e0 5.847226e0
8.43994e-2 5.4372e-1 6.355695e0 6.355695e0
8.43994e-2 4.9161e-1 6.864165e0 6.864165e0
8.43994e-2 4.41e-1 7.372633e0 7.372633e0
8.43994e-2 3.926e-1 7.881102e0 7.881102e0
8.43994e-2 3.4668e-1 8.38957e0 8.38957e0
8.43994e-2 3.0386e-1 8.89804e0 8.89804e0
8.43994e-2 2.6425e-1 9.40651e0 9.40651e0
8.43994e-2 2.2804e-1 9.914978e0 9.914978e0
8.43994e-2 1.9524e-1 1.0423447e1 1.0423447e1
8.43994e-2 1.6594e-1 1.0931915e1 1.0931915e1
8.43994e-2 1.3992e-1 1.1440384e1 1.1440384e1
8.43994e-2 1.1702e-1 1.1948854e1 1.1948854e1
8.43994e-2 9.716425e-2 1.2457323e1 1.2457323e1
8.43994e-2 8.003694e-2 1.2965791e1 1.2965791e1
8.43994e-2 6.542032e-2 1.347426e1 1.347426e1
8.43994e-2 5.305965e-2 1.3982729e1 1.3982729e1
8.43994e-2 4.270163e-2 1.4491199e1 1.4491199e1
8.43994e-2 3.410033e-2 1.4999667e1 1.4999667e1

2.538794e-1 3.31321e-2 -1.5e1 -1.5e1
2.538794e-1 4.148882e-2 -1.4491531e1 -1.4491531e1
2.538794e-1 5.155287e-2 -1.3983063e1 -1.3983063e1
2.538794e-1 6.356305e-2 -1.3474594e1 -1.3474594e1
2.538794e-1 7.776515e-2 -1.2966125e1 -1.2966125e1
2.538794e-1 9.440605e-2 -1.2457655e1 -1.2457655e1
2.538794e-1 1.1372e-1 -1.1949187e1 -1.1949187e1
2.538794e-1 1.3593e-1 -1.1440718e1 -1.1440718e1
2.538794e-1 1.6122e-1 -1.093225e1 -1.093225e1
2.538794e-1 1.8974e-1 -1.0423781e1 -1.0423781e1
2.538794e-1 2.2154e-1 -9.91531e0 -9.91531e0
2.538794e-1 2.5676e-1 -9.406842e0 -9.406842e0
2.538794e-1 2.9526e-1 -8.898373e0 -8.898373e0
2.538794e-1 3.3687e-1 -8.389905e0 -8.389905e0
2.538794e-1 3.8138e-1 -7.881436e0 -7.881436e0
2.538794e-1 4.285e-1 -7.372966e0 -7.372966e0
2.538794e-1 4.7762e-1 -6.864497e0 -6.864497e0
2.538794e-1 5.2832e-1 -6.356029e0 -6.356029e0
2.538794e-1 5.7983e-1 -5.84756e0 -5.84756e0
2.538794e-1 6.3155e-1 -5.339091e0 -5.339091e0
2.538794e-1 6.8246e-1 -4.830621e0 -4.830621e0
2.538794e-1 7.3177e-1 -4.322153e0 -4.322153e0
2.538794e-1 7.7869e-1 -3.813684e0 -3.813684e0
2.538794e-1 8.221e-1 -3.305214e0 -3.305214e0
2.538794e-1 8.613e-1 -2.796745e0 -2.796745e0
2.538794e-1 8.9531e-1 -2.288277e0 -2.288277e0
2.538794e-1 9.2352e-1 -1.779808e0 -1.779808e0
2.538794e-1 9.4533e-1 -1.27134e0 -1.27134e0
2.538794e-1 9.6002e-1 -7.6287e-1 -7.6287e-1
2.538794e-1 9.6753e-1 -2.544e-1 -2.544e-1
2.538794e-1 9.6753e-1 2.54068e-1 2.54068e-1
2.538794e-1 9.6002e-1 7.62537e-1 7.62537e-1
2.538794e-1 9.4533e-1 1.271005e0 1.271005e0
2.538794e-1 9.2352e-1 1.779475e0 1.779475e0
2.538794e-1 8.9531e-1 2.287944e0 2.287944e0
2.538794e-1 8.613e-1 2.796413e0 2.796413e0
2.538794e-1 8.221e-1 3.304881e0 3.304881e0
2.538794e-1 7.7869e-1 3.81335e0 3.81335e0
2.538794e-1 7.3187e-1 4.32182e0 4.32182e0
2.538794e-1 6.8246e-1 4.830289e0 4.830289e0
2.538794e-1 6.3155e-1 5.338757e0 5.338757e0
2.538794e-1 5.7994e-1 5.847226e0 5.847226e0
2.538794e-1 5.2832e-1 6.355695e0 6.355695e0
2.538794e-1 4.777e-1 6.864165e0 6.864165e0
2.538794e-1 4.285e-1 7.372633e0 7.372633e0
2.538794e-1 3.8148e-1 7.881102e0 7.881102e0
2.538794e-1 3.3698e-1 8.38957e0 8.38957e0
2.538794e-1 2.9526e-1 8.89804e0 8.89804e0
2.538794e-1 2.5685e-1 9.40651e0 9.40651e0
2.538794e-1 2.2165e-1 9.914978e0 9.914978e0
2.538794e-1 1.8974e-1 1.0423447e1 1.0423447e1
2.538794e-1 1.6122e-1 1.0931915e1 1.0931915e1
2.538794e-1 1.3593e-1 1.1440384e1 1.1440384e1
2.538794e-1 1.1372e-1 1.1948854e1 1.1948854e1
2.538794e-1 9.441776e-2 1.2457323e1 1.2457323e1
2.538794e-1 7.777492e-2 1.2965791e1 1.2965791e1
2.538794e-1 6.357205e-2 1.347426e1 1.347426e1
2.538794e-1 5.155995e-2 1.3982729e1 1.3982729e1
2.538794e-1 4.149518e-2 1.4491199e1 1.4491199e1
2.538794e-1 3.313701e-2 1.4999667e1 1.4999667e1

4.233594e-1 3.128384e-2 -1.5e1 -1.5e1
4.233594e-1 3.917491e-2 -1.4491531e1 -1.4491531e1
4.233594e-1 4.867741e-2 -1.3983063e1 -1.3983063e1
4.233594e-1 6.001848e-2 -1.3474594e1 -1.3474594e1
4.233594e-1 7.342847e-2 -1.2966125e1 -1.2966125e1
4.233594e-1 8.914114e-2 -1.2457655e1 -1.2457655e1
4.233594e-1 1.0732e-1 -1.1949187e1 -1.1949187e1
4.233594e-1 1.2833e-1 -1.1440718e1 -1.1440718e1
4.233594e-1 1.5222e-1 -1.093225e1 -1.093225e1
4.233594e-1 1.7914e-1 -1.0423781e1 -1.0423781e1
4.233594e-1 2.0924e-1 -9.91531e0 -9.91531e0
4.233594e-1 2.4245e-1 -9.406842e0 -9.406842e0
4.233594e-1 2.7876e-1 -8.898373e0 -8.898373e0
4.233594e-1 3.1807e-1 -8.389905e0 -8.389905e0
4.233594e-1 3.6018e-1 -7.881436e0 -7.881436e0
4.233594e-1 4.0459e-1 -7.372966e0 -7.372966e0
4.233594e-1 4.51e-1 -6.864497e0 -6.864497e0
4.233594e-1 4.9892e-1 -6.356029e0 -6.356029e0
4.233594e-1 5.4753e-1 -5.84756e0 -5.84756e0
4.233594e-1 5.9634e-1 -5.339091e0 -5.339091e0
4.233594e-1 6.4435e-1 -4.830621e0 -4.830621e0
4.233594e-1 6.9096e-1 -4.322153e0 -4.322153e0
4.233594e-1 7.3517e-1 -3.813684e0 -3.813684e0
4.233594e-1 7.7628e-1 -3.305214e0 -3.305214e0
4.233594e-1 8.1319e-1 -2.796745e0 -2.796745e0
4.233594e-1 8.454e-1 -2.288277e0 -2.288277e0
4.233594e-1 8.7201e-1 -1.779808e0 -1.779808e0
4.233594e-1 8.9261e-1 -1.27134e0 -1.27134e0
4.233594e-1 9.0651e-1 -7.6287e-1 -7.6287e-1
4.233594e-1 9.1362e-1 -2.544e-1 -2.544e-1
4.233594e-1 9.1362e-1 2.54068e-1 2.54068e-1
4.233594e-1 9.0651e-1 7.62537e-1 7.62537e-1
4.233594e-1 8.9261e-1 1.271005e0 1.271005e0
4.233594e-1 8.7201e-1 1.779475e0 1.779475e0
4.233594e-1 8.454e-1 2.287944e0 2.287944e0
4.233594e-1 8.133e-1 2.796413e0 2.796413e0
4.233594e-1 7.7628e-1 3.304881e0 3.304881e0
4.233594e-1 7.3528e-1 3.81335e0 3.81335e0
4.233594e-1 6.9096e-1 4.32182e0 4.32182e0
4.233594e-1 6.4445e-1 4.830289e0 4.830289e0
4.233594e-1 5.9634e-1 5.338757e0 5.338757e0
4.233594e-1 5.4753e-1 5.847226e0 5.847226e0
4.233594e-1 4.9892e-1 6.355695e0 6.355695e0
4.233594e-1 4.51e-1 6.864165e0 6.864165e0
4.233594e-1 4.0459e-1 7.372633e0 7.372633e0
4.233594e-1 3.6018e-1 7.881102e0 7.881102e0
4.233594e-1 3.1818e-1 8.38957e0 8.38957e0
4.233594e-1 2.7885e-1 8.89804e0 8.89804e0
4.233594e-1 2.4245e-1 9.40651e0 9.40651e0
4.233594e-1 2.0924e-1 9.914978e0 9.914978e0
4.233594e-1 1.7914e-1 1.0423447e1 1.0423447e1
4.233594e-1 1.5222e-1 1.0931915e1 1.0931915e1
4.233594e-1 1.2833e-1 1.1440384e1 1.1440384e1
4.233594e-1 1.0732e-1 1.1948854e1 1.1948854e1
4.233594e-1 8.915202e-2 1.2457323e1 1.2457323e1
4.233594e-1 7.343733e-2 1.2965791e1 1.2965791e1
4.233594e-1 6.002534e-2 1.347426e1 1.347426e1
4.233594e-1 4.86845e-2 1.3982729e1 1.3982729e1
4.233594e-1 3.918114e-2 1.4491199e1 1.4491199e1
4.233594e-1 3.128871e-2 1.4999667e1 1.4999667e1

5.928394e-1 2.870258e-2 -1.5e1 -1.5e1
5.928394e-1 3.594267e-2 -1.4491531e1 -1.4491531e1
5.928394e-1 4.466162e-2 -1.3983063e1 -1.3983063e1
5.928394e-1 5.506569e-2 -1.3474594e1 -1.3474594e1
5.928394e-1 6.736926e-2 -1.2966125e1 -1.2966125e1
5.928394e-1 8.178535e-2 -1.2457655e1 -1.2457655e1
5.928394e-1 9.852023e-2 -1.1949187e1 -1.1949187e1
5.928394e-1 1.1772e-1 -1.1440718e1 -1.1440718e1
5.928394e-1 1.3962e-1 -1.093225e1 -1.093225e1
5.928394e-1 1.6434e-1 -1.0423781e1 -1.0423781e1
5.928394e-1 1.9194e-1 -9.91531e0 -9.91531e0
5.928394e-1 2.2244e-1 -9.406842e0 -9.406842e0
5.928394e-1 2.5575e-1 -8.898373e0 -8.898373e0
5.928394e-1 2.9185e-1 -8.389905e0 -8.389905e0
5.928394e-1 3.3047e-1 -7.881436e0 -7.881436e0
5.928394e-1 3.7119e-1 -7.372966e0 -7.372966e0
5.928394e-1 4.1379e-1 -6.864497e0 -6.864497e0
5.928394e-1 4.577e-1 -6.356029e0 -6.356029e0
5.928394e-1 5.0232e-1 -5.84756e0 -5.84756e0
5.928394e-1 5.4712e-1 -5.339091e0 -5.339091e0
5.928394e-1 5.9123e-1 -4.830621e0 -4.830621e0
5.928394e-1 6.3394e-1 -4.322153e0 -4.322153e0
5.928394e-1 6.7456e-1 -3.813684e0 -3.813684e0
5.928394e-1 7.1216e-1 -3.305214e0 -3.305214e0
5.928394e-1 7.4617e-1 -2.796745e0 -2.796745e0
5.928394e-1 7.7568e-1 -2.288277e0 -2.288277e0
5.928394e-1 8.001e-1 -1.779808e0 -1.779808e0
5.928394e-1 8.189e-1 -1.27134e0 -1.27134e0
5.928394e-1 8.317e-1 -7.6287e-1 -7.6287e-1
5.928394e-1 8.382e-1 -2.544e-1 -2.544e-1
5.928394e-1 8.382e-1 2.54068e-1 2.54068e-1
5.928394e-1 8.317e-1 7.62537e-1 7.62537e-1
5.928394e-1 8.189e-1 1.271005e0 1.271005e0
5.928394e-1 8.001e-1 1.779475e0 1.779475e0
5.928394e-1 7.7568e-1 2.287944e0 2.287944e0
5.928394e-1 7.4617e-1 2.796413e0 2.796413e0
5.928394e-1 7.1216e-1 3.304881e0 3.304881e0
5.928394e-1 6.7456e-1 3.81335e0 3.81335e0
5.928394e-1 6.3405e-1 4.32182e0 4.32182e0
5.928394e-1 5.9123e-1 4.830289e0 4.830289e0
5.928394e-1 5.4712e-1 5.338757e0 5.338757e0
5.928394e-1 5.0241e-1 5.847226e0 5.847226e0
5.928394e-1 4.577e-1 6.355695e0 6.355695e0
5.928394e-1 4.1379e-1 6.864165e0 6.864165e0
5.928394e-1 3.7119e-1 7.372633e0 7.372633e0
5.928394e-1 3.3047e-1 7.881102e0 7.881102e0
5.928394e-1 2.9185e-1 8.38957e0 8.38957e0
5.928394e-1 2.5586e-1 8.89804e0 8.89804e0
5.928394e-1 2.2244e-1 9.40651e0 9.40651e0
5.928394e-1 1.9194e-1 9.914978e0 9.914978e0
5.928394e-1 1.6443e-1 1.0423447e1 1.0423447e1
5.928394e-1 1.3962e-1 1.0931915e1 1.0931915e1
5.928394e-1 1.1772e-1 1.1440384e1 1.1440384e1
5.928394e-1 9.853206e-2 1.1948854e1 1.1948854e1
5.928394e-1 8.179654e-2 1.2457323e1 1.2457323e1
5.928394e-1 6.737839e-2 1.2965791e1 1.2965791e1
5.928394e-1 5.50732e-2 1.347426e1 1.347426e1
5.928394e-1 4.466766e-2 1.3982729e1 1.3982729e1
5.928394e-1 3.594786e-2 1.4491199e1 1.4491199e1
5.928394e-1 2.870676e-2 1.4999667e1 1.4999667e1

7.623193e-1 2.558894e-2 -1.5e1 -1.5e1
7.623193e-1 3.204338e-2 -1.4491531e1 -1.4491531e1
7.623193e-1 3.981635e-2 -1.3983063e1 -1.3983063e1
7.623193e-1 4.90916e-2 -1.3474594e1 -1.3474594e1
7.623193e-1 6.006053e-2 -1.2966125e1 -1.2966125e1
7.623193e-1 7.291254e-2 -1.2457655e1 -1.2457655e1
7.623193e-1 8.783124e-2 -1.1949187e1 -1.1949187e1
7.623193e-1 1.0492e-1 -1.1440718e1 -1.1440718e1
7.623193e-1 1.2453e-1 -1.093225e1 -1.093225e1
7.623193e-1 1.4653e-1 -1.0423781e1 -1.0423781e1
7.623193e-1 1.7113e-1 -9.91531e0 -9.91531e0
7.623193e-1 1.9833e-1 -9.406842e0 -9.406842e0
7.623193e-1 2.2804e-1 -8.898373e0 -8.898373e0
7.623193e-1 2.6016e-1 -8.389905e0 -8.389905e0
7.623193e-1 2.9456e-1 -7.881436e0 -7.881436e0
7.623193e-1 3.3098e-1 -7.372966e0 -7.372966e0
7.623193e-1 3.6888e-1 -6.864497e0 -6.864497e0
7.623193e-1 4.0799e-1 -6.356029e0 -6.356029e0
7.623193e-1 4.478e-1 -5.84756e0 -5.84756e0
7.623193e-1 4.8772e-1 -5.339091e0 -5.339091e0
7.623193e-1 5.2702e-1 -4.830621e0 -4.830621e0
7.623193e-1 5.6523e-1 -4.322153e0 -4.322153e0
7.623193e-1 6.0133e-1 -3.813684e0 -3.813684e0
7.623193e-1 6.3495e-1 -3.305214e0 -3.305214e0
7.623193e-1 6.6516e-1 -2.796745e0 -2.796745e0
7.623193e-1 6.9147e-1 -2.288277e0 -2.288277e0
7.623193e-1 7.1327e-1 -1.779808e0 -1.779808e0
7.623193e-1 7.3007e-1 -1.27134e0 -1.27134e0
7.623193e-1 7.4147e-1 -7.6287e-1 -7.6287e-1
7.623193e-1 7.4727e-1 -2.544e-1 -2.544e-1
7.623193e-1 7.4727e-1 2.54068e-1 2.54068e-1
7.623193e-1 7.4147e-1 7.62537e-1 7.62537e-1
7.623193e-1 7.3007e-1 1.271005e0 1.271005e0
7.623193e-1 7.1327e-1 1.779475e0 1.779475e0
7.623193e-1 6.9147e-1 2.287944e0 2.287944e0
7.623193e-1 6.6516e-1 2.796413e0 2.796413e0
7.623193e-1 6.3495e-1 3.304881e0 3.304881e0
7.623193e-1 6.0133e-1 3.81335e0 3.81335e0
7.623193e-1 5.6523e-1 4.32182e0 4.32182e0
7.623193e-1 5.2711e-1 4.830289e0 4.830289e0
7.623193e-1 4.8772e-1 5.338757e0 5.338757e0
7.623193e-1 4.479e-1 5.847226e0 5.847226e0
7.623193e-1 4.081e-1 6.355695e0 6.355695e0
7.623193e-1 3.6888e-1 6.864165e0 6.864165e0
7.623193e-1 3.3098e-1 7.372633e0 7.372633e0
7.623193e-1 2.9456e-1 7.881102e0 7.881102e0
7.623193e-1 2.6025e-1 8.38957e0 8.38957e0
7.623193e-1 2.2804e-1 8.89804e0 8.89804e0
7.623193e-1 1.9833e-1 9.40651e0 9.40651e0
7.623193e-1 1.7113e-1 9.914978e0 9.914978e0
7.623193e-1 1.4653e-1 1.0423447e1 1.0423447e1
7.623193e-1 1.2453e-1 1.0931915e1 1.0931915e1
7.623193e-1 1.0501e-1 1.1440384e1 1.1440384e1
7.623193e-1 8.784224e-2 1.1948854e1 1.1948854e1
7.623193e-1 7.29224e-2 1.2457323e1 1.2457323e1
7.623193e-1 6.006844e-2 1.2965791e1 1.2965791e1
7.623193e-1 4.90982e-2 1.347426e1 1.347426e1
7.623193e-1 3.982164e-2 1.3982729e1 1.3982729e1
7.623193e-1 3.204791e-2 1.4491199e1 1.4491199e1
7.623193e-1 2.559232e-2 1.4999667e1 1.4999667e1

9.317993e-1 2.216653e-2 -1.5e1 -1.5e1
9.317993e-1 2.775801e-2 -1.4491531e1 -1.4491531e1
9.317993e-1 3.449112e-2 -1.3983063e1 -1.3983063e1
9.317993e-1 4.2527e-2 -1.3474594e1 -1.3474594e1
9.317993e-1 5.202864e-2 -1.2966125e1 -1.2966125e1
9.317993e-1 6.316202e-2 -1.2457655e1 -1.2457655e1
9.317993e-1 7.608585e-2 -1.1949187e1 -1.1949187e1
9.317993e-1 9.094473e-2 -1.1440718e1 -1.1440718e1
9.317993e-1 1.0782e-1 -1.093225e1 -1.093225e1
9.317993e-1 1.2692e-1 -1.0423781e1 -1.0423781e1
9.317993e-1 1.4822e-1 -9.91531e0 -9.91531e0
9.317993e-1 1.7183e-1 -9.406842e0 -9.406842e0
9.317993e-1 1.9754e-1 -8.898373e0 -8.898373e0
9.317993e-1 2.2534e-1 -8.389905e0 -8.389905e0
9.317993e-1 2.5516e-1 -7.881436e0 -7.881436e0
9.317993e-1 2.8667e-1 -7.372966e0 -7.372966e0
9.317993e-1 3.1956e-1 -6.864497e0 -6.864497e0
9.317993e-1 3.5349e-1 -6.356029e0 -6.356029e0
9.317993e-1 3.8799e-1 -5.84756e0 -5.84756e0
9.317993e-1 4.225e-1 -5.339091e0 -5.339091e0
9.317993e-1 4.566e-1 -4.830621e0 -4.830621e0
9.317993e-1 4.8961e-1 -4.322153e0 -4.322153e0
9.317993e-1 5.2092e-1 -3.813684e0 -3.813684e0
9.317993e-1 5.5003e-1 -3.305214e0 -3.305214e0
9.317993e-1 5.7623e-1 -2.796745e0 -2.796745e0
9.317993e-1 5.9903e-1 -2.288277e0 -2.288277e0
9.317993e-1 6.1784e-1 -1.779808e0 -1.779808e0
9.317993e-1 6.3245e-1 -1.27134e0 -1.27134e0
9.317993e-1 6.4235e-1 -7.6287e-1 -7.6287e-1
9.317993e-1 6.4735e-1 -2.544e-1 -2.544e-1
9.317993e-1 6.4735e-1 2.54068e-1 2.54068e-1
9.317993e-1 6.4235e-1 7.62537e-1 7.62537e-1
9.317993e-1 6.3245e-1 1.271005e0 1.271005e0
9.317993e-1 6.1794e-1 1.779475e0 1.779475e0
9.317993e-1 5.9903e-1 2.287944e0 2.287944e0
9.317993e-1 5.7623e-1 2.796413e0 2.796413e0
9.317993e-1 5.5003e-1 3.304881e0 3.304881e0
9.317993e-1 5.2092e-1 3.81335e0 3.81335e0
9.317993e-1 4.8961e-1 4.32182e0 4.32182e0
9.317993e-1 4.566e-1 4.830289e0 4.830289e0
9.317993e-1 4.225e-1 5.338757e0 5.338757e0
9.317993e-1 3.8799e-1 5.847226e0 5.847226e0
9.317993e-1 3.5349e-1 6.355695e0 6.355695e0
9.317993e-1 3.1956e-1 6.864165e0 6.864165e0
9.317993e-1 2.8667e-1 7.372633e0 7.372633e0
9.317993e-1 2.5516e-1 7.881102e0 7.881102e0
9.317993e-1 2.2545e-1 8.38957e0 8.38957e0
9.317993e-1 1.9754e-1 8.89804e0 8.89804e0
9.317993e-1 1.7183e-1 9.40651e0 9.40651e0
9.317993e-1 1.4822e-1 9.914978e0 9.914978e0
9.317993e-1 1.2692e-1 1.0423447e1 1.0423447e1
9.317993e-1 1.0782e-1 1.0931915e1 1.0931915e1
9.317993e-1 9.095573e-2 1.1440384e1 1.1440384e1
9.317993e-1 7.609554e-2 1.1948854e1 1.1948854e1
9.317993e-1 6.317006e-2 1.2457323e1 1.2457323e1
9.317993e-1 5.203548e-2 1.2965791e1 1.2965791e1
9.317993e-1 4.253249e-2 1.347426e1 1.347426e1
9.317993e-1 3.449597e-2 1.3982729e1 1.3982729e1
9.317993e-1 2.776225e-2 1.4491199e1 1.4491199e1
9.317993e-1 2.217015e-2 1.4999667e1 1.4999667e1

1.1012793e0 1.865854e-2 -1.5e1 -1.5e1
1.1012793e0 2.336517e-2 -1.4491531e1 -1.4491531e1
1.1012793e0 2.903294e-2 -1.3983063e1 -1.3983063e1
1.1012793e0 3.579623e-2 -1.3474594e1 -1.3474594e1
1.1012793e0 4.379442e-2 -1.2966125e1 -1.2966125e1
1.1012793e0 5.316562e-2 -1.2457655e1 -1.2457655e1
1.1012793e0 6.404419e-2 -1.1949187e1 -1.1949187e1
1.1012793e0 7.655164e-2 -1.1440718e1 -1.1440718e1
1.1012793e0 9.079518e-2 -1.093225e1 -1.093225e1
1.1012793e0 1.0681e-1 -1.0423781e1 -1.0423781e1
1.1012793e0 1.2473e-1 -9.91531e0 -9.91531e0
1.1012793e0 1.4462e-1 -9.406842e0 -9.406842e0
1.1012793e0 1.6623e-1 -8.898373e0 -8.898373e0
1.1012793e0 1.8974e-1 -8.389905e0 -8.389905e0
1.1012793e0 2.1474e-1 -7.881436e0 -7.881436e0
1.1012793e0 2.4126e-1 -7.372966e0 -7.372966e0
1.1012793e0 2.6895e-1 -6.864497e0 -6.864497e0
1.1012793e0 2.9756e-1 -6.356029e0 -6.356029e0
1.1012793e0 3.2657e-1 -5.84756e0 -5.84756e0
1.1012793e0 3.5558e-1 -5.339091e0 -5.339091e0
1.1012793e0 3.843e-1 -4.830621e0 -4.830621e0
1.1012793e0 4.121e-1 -4.322153e0 -4.322153e0
1.1012793e0 4.3849e-1 -3.813684e0 -3.813684e0
1.1012793e0 4.63e-1 -3.305214e0 -3.305214e0
1.1012793e0 4.8502e-1 -2.796745e0 -2.796745e0
1.1012793e0 5.0421e-1 -2.288277e0 -2.288277e0
1.1012793e0 5.2011e-1 -1.779808e0 -1.779808e0
1.1012793e0 5.3232e-1 -1.27134e0 -1.27134e0
1.1012793e0 5.4062e-1 -7.6287e-1 -7.6287e-1
1.1012793e0 5.4483e-1 -2.544e-1 -2.544e-1
1.1012793e0 5.4483e-1 2.54068e-1 2.54068e-1
1.1012793e0 5.4062e-1 7.62537e-1 7.62537e-1
1.1012793e0 5.3232e-1 1.271005e0 1.271005e0
1.1012793e0 5.2011e-1 1.779475e0 1.779475e0
1.1012793e0 5.0421e-1 2.287944e0 2.287944e0
1.1012793e0 4.8502e-1 2.796413e0 2.796413e0
1.1012793e0 4.63e-1 3.304881e0 3.304881e0
1.1012793e0 4.3849e-1 3.81335e0 3.81335e0
1.1012793e0 4.121e-1 4.32182e0 4.32182e0
1.1012793e0 3.8438e-1 4.830289e0 4.830289e0
1.1012793e0 3.5568e-1 5.338757e0 5.338757e0
1.1012793e0 3.2657e-1 5.847226e0 5.847226e0
1.1012793e0 2.9756e-1 6.355695e0 6.355695e0
1.1012793e0 2.6895e-1 6.864165e0 6.864165e0
1.1012793e0 2.4135e-1 7.372633e0 7.372633e0
1.1012793e0 2.1484e-1 7.881102e0 7.881102e0
1.1012793e0 1.8974e-1 8.38957e0 8.38957e0
1.1012793e0 1.6623e-1 8.89804e0 8.89804e0
1.1012793e0 1.4462e-1 9.40651e0 9.40651e0
1.1012793e0 1.2482e-1 9.914978e0 9.914978e0
1.1012793e0 1.0681e-1 1.0423447e1 1.0423447e1
1.1012793e0 9.0806e-2 1.0931915e1 1.0931915e1
1.1012793e0 7.656097e-2 1.1440384e1 1.1440384e1
1.1012793e0 6.40518e-2 1.1948854e1 1.1948854e1
1.1012793e0 5.317296e-2 1.2457323e1 1.2457323e1
1.1012793e0 4.380037e-2 1.2965791e1 1.2965791e1
1.1012793e0 3.58013e-2 1.347426e1 1.347426e1
1.1012793e0 2.903687e-2 1.3982729e1 1.3982729e1
1.1012793e0 2.33683e-2 1.4491199e1 1.4491199e1
1.1012793e0 1.866147e-2 1.4999667e1 1.4999667e1

1.2707593e0 1.526082e-2 -1.5e1 -1.5e1
1.2707593e0 1.911023e-2 -1.4491531e1 -1.4491531e1
1.2707593e0 2.374577e-2 -1.3983063e1 -1.3983063e1
1.2707593e0 2.927808e-2 -1.3474594e1 -1.3474594e1
1.2707593e0 3.58198e-2 -1.2966125e1 -1.2966125e1
1.2707593e0 4.348485e-2 -1.2457655e1 -1.2457655e1
1.2707593e0 5.238214e-2 -1.1949187e1 -1.1949187e1
1.2707593e0 6.261229e-2 -1.1440718e1 -1.1440718e1
1.2707593e0 7.42622e-2 -1.093225e1 -1.093225e1
1.2707593e0 8.739912e-2 -1.0423781e1 -1.0423781e1
1.2707593e0 1.0202e-1 -9.91531e0 -9.91531e0
1.2707593e0 1.1823e-1 -9.406842e0 -9.406842e0
1.2707593e0 1.3603e-1 -8.898373e0 -8.898373e0
1.2707593e0 1.5514e-1 -8.389905e0 -8.389905e0
1.2707593e0 1.7563e-1 -7.881436e0 -7.881436e0
1.2707593e0 1.9734e-1 -7.372966e0 -7.372966e0
1.2707593e0 2.1994e-1 -6.864497e0 -6.864497e0
1.2707593e0 2.4335e-1 -6.356029e0 -6.356029e0
1.2707593e0 2.6706e-1 -5.84756e0 -5.84756e0
1.2707593e0 2.9086e-1 -5.339091e0 -5.339091e0
1.2707593e0 3.1436e-1 -4.830621e0 -4.830621e0
1.2707593e0 3.3707e-1 -4.322153e0 -4.322153e0
1.2707593e0 3.5867e-1 -3.813684e0 -3.813684e0
1.2707593e0 3.7868e-1 -3.305214e0 -3.305214e0
1.2707593e0 3.9668e-1 -2.796745e0 -2.796745e0
1.2707593e0 4.124e-1 -2.288277e0 -2.288277e0
1.2707593e0 4.254e-1 -1.779808e0 -1.779808e0
1.2707593e0 4.354e-1 -1.27134e0 -1.27134e0
1.2707593e0 4.422e-1 -7.6287e-1 -7.6287e-1
1.2707593e0 4.456e-1 -2.544e-1 -2.544e-1
1.2707593e0 4.456e-1 2.54068e-1 2.54068e-1
1.2707593e0 4.422e-1 7.62537e-1 7.62537e-1
1.2707593e0 4.354e-1 1.271005e0 1.271005e0
1.2707593e0 4.254e-1 1.779475e0 1.779475e0
1.2707593e0 4.124e-1 2.287944e0 2.287944e0
1.2707593e0 3.9668e-1 2.796413e0 2.796413e0
1.2707593e0 3.7868e-1 3.304881e0 3.304881e0
1.2707593e0 3.5867e-1 3.81335e0 3.81335e0
1.2707593e0 3.3707e-1 4.32182e0 4.32182e0
1.2707593e0 3.1436e-1 4.830289e0 4.830289e0
1.2707593e0 2.9086e-1 5.338757e0 5.338757e0
1.2707593e0 2.6706e-1 5.847226e0 5.847226e0
1.2707593e0 2.4335e-1 6.355695e0 6.355695e0
1.2707593e0 2.2005e-1 6.864165e0 6.864165e0
1.2707593e0 1.9734e-1 7.372633e0 7.372633e0
1.2707593e0 1.7563e-1 7.881102e0 7.881102e0
1.2707593e0 1.5514e-1 8.38957e0 8.38957e0
1.2707593e0 1.3603e-1 8.89804e0 8.89804e0
1.2707593e0 1.1823e-1 9.40651e0 9.40651e0
1.2707593e0 1.0202e-1 9.914978e0 9.914978e0
1.2707593e0 8.740906e-2 1.0423447e1 1.0423447e1
1.2707593e0 7.426985e-2 1.0931915e1 1.0931915e1
1.2707593e0 6.261977e-2 1.1440384e1 1.1440384e1
1.2707593e0 5.238873e-2 1.1948854e1 1.1948854e1
1.2707593e0 4.349026e-2 1.2457323e1 1.2457323e1
1.2707593e0 3.582455e-2 1.2965791e1 1.2965791e1
1.2707593e0 2.928195e-2 1.347426e1 1.347426e1
1.2707593e0 2.37495e-2 1.3982729e1 1.3982729e1
1.2707593e0 1.911314e-2 1.4491199e1 1.4491199e1
1.2707593e0 1.526309e-2 1.4999667e1 1.4999667e1

1.4402393e0 1.212868e-2 -1.5e1 -1.5e1
1.4402393e0 1.518791e-2 -1.4491531e1 -1.4491531e1
1.4402393e0 1.887218e-2 -1.3983063e1 -1.3983063e1
1.4402393e0 2.32685e-2 -1.3474594e1 -1.3474594e1
1.4402393e0 2.846786e-2 -1.2966125e1 -1.2966125e1
1.4402393e0 3.455948e-2 -1.2457655e1 -1.2457655e1
1.4402393e0 4.16303e-2 -1.1949187e1 -1.1949187e1
1.4402393e0 4.976123e-2 -1.1440718e1 -1.1440718e1
1.4402393e0 5.901945e-2 -1.093225e1 -1.093225e1
1.4402393e0 6.945984e-2 -1.0423781e1 -1.0423781e1
1.4402393e0 8.111676e-2 -9.91531e0 -9.91531e0
1.4402393e0 9.399672e-2 -9.406842e0 -9.406842e0
1.4402393e0 1.0802e-1 -8.898373e0 -8.898373e0
1.4402393e0 1.2332e-1 -8.389905e0 -8.389905e0
1.4402393e0 1.3962e-1 -7.881436e0 -7.881436e0
1.4402393e0 1.5683e-1 -7.372966e0 -7.372966e0
1.4402393e0 1.7484e-1 -6.864497e0 -6.864497e0
1.4402393e0 1.9334e-1 -6.356029e0 -6.356029e0
1.4402393e0 2.1225e-1 -5.84756e0 -5.84756e0
1.4402393e0 2.3116e-1 -5.339091e0 -5.339091e0
1.4402393e0 2.4976e-1 -4.830621e0 -4.830621e0
1.4402393e0 2.6785e-1 -4.322153e0 -4.322153e0
1.4402393e0 2.8506e-1 -3.813684e0 -3.813684e0
1.4402393e0 3.0096e-1 -3.305214e0 -3.305214e0
1.4402393e0 3.1526e-1 -2.796745e0 -2.796745e0
1.4402393e0 3.2777e-1 -2.288277e0 -2.288277e0
1.4402393e0 3.3807e-1 -1.779808e0 -1.779808e0
1.4402393e0 3.4598e-1 -1.27134e0 -1.27134e0
1.4402393e0 3.5147e-1 -7.6287e-1 -7.6287e-1
1.4402393e0 3.5417e-1 -2.544e-1 -2.544e-1
1.4402393e0 3.5417e-1 2.54068e-1 2.54068e-1
1.4402393e0 3.5147e-1 7.62537e-1 7.62537e-1
1.4402393e0 3.4598e-1 1.271005e0 1.271005e0
1.4402393e0 3.3807e-1 1.779475e0 1.779475e0
1.4402393e0 3.2777e-1 2.287944e0 2.287944e0
1.4402393e0 3.1526e-1 2.796413e0 2.796413e0
1.4402393e0 3.0096e-1 3.304881e0 3.304881e0
1.4402393e0 2.8506e-1 3.81335e0 3.81335e0
1.4402393e0 2.6785e-1 4.32182e0 4.32182e0
1.4402393e0 2.4985e-1 4.830289e0 4.830289e0
1.4402393e0 2.3116e-1 5.338757e0 5.338757e0
1.4402393e0 2.1225e-1 5.847226e0 5.847226e0
1.4402393e0 1.9334e-1 6.355695e0 6.355695e0
1.4402393e0 1.7484e-1 6.864165e0 6.864165e0
1.4402393e0 1.5683e-1 7.372633e0 7.372633e0
1.4402393e0 1.3962e-1 7.881102e0 7.881102e0
1.4402393e0 1.2332e-1 8.38957e0 8.38957e0
1.4402393e0 1.0802e-1 8.89804e0 8.89804e0
1.4402393e0 9.4005e-2 9.40651e0 9.40651e0
1.4402393e0 8.112431e-2 9.914978e0 9.914978e0
1.4402393e0 6.946732e-2 1.0423447e1 1.0423447e1
1.4402393e0 5.902649e-2 1.0931915e1 1.0931915e1
1.4402393e0 4.976662e-2 1.1440384e1 1.1440384e1
1.4402393e0 4.163559e-2 1.1948854e1 1.1948854e1
1.4402393e0 3.456381e-2 1.2457323e1 1.2457323e1
1.4402393e0 2.847139e-2 1.2965791e1 1.2965791e1
1.4402393e0 2.32716e-2 1.347426e1 1.347426e1
1.4402393e0 1.88746e-2 1.3982729e1 1.3982729e1
1.4402393e0 1.519014e-2 1.4491199e1 1.4491199e1
1.4402393e0 1.21306e-2 1.4999667e1 1.4999667e1

1.6097192e0 9.366469e-3 -1.5e1 -1.5e1
1.6097192e0 1.17288e-2 -1.4491531e1 -1.4491531e1
1.6097192e0 1.457388e-2 -1.3983063e1 -1.3983063e1
1.6097192e0 1.796892e-2 -1.3474594e1 -1.3474594e1
1.6097192e0 2.198413e-2 -1.2966125e1 -1.2966125e1
1.6097192e0 2.66884e-2 -1.2457655e1 -1.2457655e1
1.6097192e0 3.21487e-2 -1.1949187e1 -1.1949187e1
1.6097192e0 3.842719e-2 -1.1440718e1 -1.1440718e1
1.6097192e0 4.557732e-2 -1.093225e1 -1.093225e1
1.6097192e0 5.364006e-2 -1.0423781e1 -1.0423781e1
1.6097192e0 6.264186e-2 -9.91531e0 -9.91531e0
1.6097192e0 7.258855e-2 -9.406842e0 -9.406842e0
1.6097192e0 8.346323e-2 -8.898373e0 -8.898373e0
1.6097192e0 9.522803e-2 -8.389905e0 -8.389905e0
1.6097192e0 1.0782e-1 -7.881436e0 -7.881436e0
1.6097192e0 1.2112e-1 -7.372966e0 -7.372966e0
1.6097192e0 1.3503e-1 -6.864497e0 -6.864497e0
1.6097192e0 1.4932e-1 -6.356029e0 -6.356029e0
1.6097192e0 1.6393e-1 -5.84756e0 -5.84756e0
1.6097192e0 1.7854e-1 -5.339091e0 -5.339091e0
1.6097192e0 1.9284e-1 -4.830621e0 -4.830621e0
1.6097192e0 2.0685e-1 -4.322153e0 -4.322153e0
1.6097192e0 2.2005e-1 -3.813684e0 -3.813684e0
1.6097192e0 2.3235e-1 -3.305214e0 -3.305214e0
1.6097192e0 2.4345e-1 -2.796745e0 -2.796745e0
1.6097192e0 2.5305e-1 -2.288277e0 -2.288277e0
1.6097192e0 2.6106e-1 -1.779808e0 -1.779808e0
1.6097192e0 2.6715e-1 -1.27134e0 -1.27134e0
1.6097192e0 2.7136e-1 -7.6287e-1 -7.6287e-1
1.6097192e0 2.7345e-1 -2.544e-1 -2.544e-1
1.6097192e0 2.7345e-1 2.54068e-1 2.54068e-1
1.6097192e0 2.7136e-1 7.62537e-1 7.62537e-1
1.6097192e0 2.6715e-1 1.271005e0 1.271005e0
1.6097192e0 2.6106e-1 1.779475e0 1.779475e0
1.6097192e0 2.5305e-1 2.287944e0 2.287944e0
1.6097192e0 2.4345e-1 2.796413e0 2.796413e0
1.6097192e0 2.3235e-1 3.304881e0 3.304881e0
1.6097192e0 2.2014e-1 3.81335e0 3.81335e0
1.6097192e0 2.0685e-1 4.32182e0 4.32182e0
1.6097192e0 1.9293e-1 4.830289e0 4.830289e0
1.6097192e0 1.7854e-1 5.338757e0 5.338757e0
1.6097192e0 1.6393e-1 5.847226e0 5.847226e0
1.6097192e0 1.4932e-1 6.355695e0 6.355695e0
1.6097192e0 1.3503e-1 6.864165e0 6.864165e0
1.6097192e0 1.2112e-1 7.372633e0 7.372633e0
1.6097192e0 1.0782e-1 7.881102e0 7.881102e0
1.6097192e0 9.523558e-2 8.38957e0 8.38957e0
1.6097192e0 8.347108e-2 8.89804e0 8.89804e0
1.6097192e0 7.25951e-2 9.40651e0 9.40651e0
1.6097192e0 6.264757e-2 9.914978e0 9.914978e0
1.6097192e0 5.364597e-2 1.0423447e1 1.0423447e1
1.6097192e0 4.558287e-2 1.0931915e1 1.0931915e1
1.6097192e0 3.84318e-2 1.1440384e1 1.1440384e1
1.6097192e0 3.215288e-2 1.1948854e1 1.1948854e1
1.6097192e0 2.669164e-2 1.2457323e1 1.2457323e1
1.6097192e0 2.198672e-2 1.2965791e1 1.2965791e1
1.6097192e0 1.797124e-2 1.347426e1 1.347426e1
1.6097192e0 1.45759e-2 1.3982729e1 1.3982729e1
1.6097192e0 1.173035e-2 1.4491199e1 1.4491199e1
1.6097192e0 9.367894e-3 1.4999667e1 1.4999667e1

1.7791992e0 7.02832e-3 -1.5e1 -1.5e1
1.7791992e0 8.801096e-3 -1.4491531e1 -1.4491531e1
1.7791992e0 1.093576e-2 -1.3983063e1 -1.3983063e1
1.7791992e0 1.348355e-2 -1.3474594e1 -1.3474594e1
1.7791992e0 1.649623e-2 -1.2966125e1 -1.2966125e1
1.7791992e0 2.002634e-2 -1.2457655e1 -1.2457655e1
1.7791992e0 2.412393e-2 -1.1949187e1 -1.1949187e1
1.7791992e0 2.883507e-2 -1.1440718e1 -1.1440718e1
1.7791992e0 3.420029e-2 -1.093225e1 -1.093225e1
1.7791992e0 4.025043e-2 -1.0423781e1 -1.0423781e1
1.7791992e0 4.700449e-2 -9.91531e0 -9.91531e0
1.7791992e0 5.446794e-2 -9.406842e0 -9.406842e0
1.7791992e0 6.26296e-2 -8.898373e0 -8.898373e0
1.7791992e0 7.145775e-2 -8.389905e0 -8.389905e0
1.7791992e0 8.089893e-2 -7.881436e0 -7.881436e0
1.7791992e0 9.088086e-2 -7.372966e0 -7.372966e0
1.7791992e0 1.0132e-1 -6.864497e0 -6.864497e0
1.7791992e0 1.1201e-1 -6.356029e0 -6.356029e0
1.7791992e0 1.2292e-1 -5.84756e0 -5.84756e0
1.7791992e0 1.3393e-1 -5.339091e0 -5.339091e0
1.7791992e0 1.4473e-1 -4.830621e0 -4.830621e0
1.7791992e0 1.5523e-1 -4.322153e0 -4.322153e0
1.7791992e0 1.6513e-1 -3.813684e0 -3.813684e0
1.7791992e0 1.7433e-1 -3.305214e0 -3.305214e0
1.7791992e0 1.8263e-1 -2.796745e0 -2.796745e0
1.7791992e0 1.8983e-1 -2.288277e0 -2.288277e0
1.7791992e0 1.9583e-1 -1.779808e0 -1.779808e0
1.7791992e0 2.0044e-1 -1.27134e0 -1.27134e0
1.7791992e0 2.0364e-1 -7.6287e-1 -7.6287e-1
1.7791992e0 2.0525e-1 -2.544e-1 -2.544e-1
1.7791992e0 2.0525e-1 2.54068e-1 2.54068e-1
1.7791992e0 2.0364e-1 7.62537e-1 7.62537e-1
1.7791992e0 2.0044e-1 1.271005e0 1.271005e0
1.7791992e0 1.9583e-1 1.779475e0 1.779475e0
1.7791992e0 1.8994e-1 2.287944e0 2.287944e0
1.7791992e0 1.8263e-1 2.796413e0 2.796413e0
1.7791992e0 1.7433e-1 3.304881e0 3.304881e0
1.7791992e0 1.6513e-1 3.81335e0 3.81335e0
1.7791992e0 1.5523e-1 4.32182e0 4.32182e0
1.7791992e0 1.4473e-1 4.830289e0 4.830289e0
1.7791992e0 1.3393e-1 5.338757e0 5.338757e0
1.7791992e0 1.2292e-1 5.847226e0 5.847226e0
1.7791992e0 1.1201e-1 6.355695e0 6.355695e0
1.7791992e0 1.0132e-1 6.864165e0 6.864165e0
1.7791992e0 9.088638e-2 7.372633e0 7.372633e0
1.7791992e0 8.090514e-2 7.881102e0 7.881102e0
1.7791992e0 7.146297e-2 8.38957e0 8.38957e0
1.7791992e0 6.263501e-2 8.89804e0 8.89804e0
1.7791992e0 5.447307e-2 9.40651e0 9.40651e0
1.7791992e0 4.700975e-2 9.914978e0 9.914978e0
1.7791992e0 4.025473e-2 1.0423447e1 1.0423447e1
1.7791992e0 3.420381e-2 1.0931915e1 1.0931915e1
1.7791992e0 2.88386e-2 1.1440384e1 1.1440384e1
1.7791992e0 2.41269e-2 1.1948854e1 1.1948854e1
1.7791992e0 2.002875e-2 1.2457323e1 1.2457323e1
1.7791992e0 1.649852e-2 1.2965791e1 1.2965791e1
1.7791992e0 1.348529e-2 1.347426e1 1.347426e1
1.7791992e0 1.093741e-2 1.3982729e1 1.3982729e1
1.7791992e0 8.802483e-3 1.4491199e1 1.4491199e1
1.7791992e0 7.029369e-3 1.4999667e1 1.4999667e1

1.9486792e0 5.12462e-3 -1.5e1 -1.5e1
1.9486792e0 6.41721e-3 -1.4491531e1 -1.4491531e1
1.9486792e0 7.973866e-3 -1.3983063e1 -1.3983063e1
1.9486792e0 9.831345e-3 -1.3474594e1 -1.3474594e1
1.9486792e0 1.202782e-2 -1.2966125e1 -1.2966125e1
1.9486792e0 1.460156e-2 -1.2457655e1 -1.2457655e1
1.9486792e0 1.758926e-2 -1.1949187e1 -1.1949187e1
1.9486792e0 2.102455e-2 -1.1440718e1 -1.1440718e1
1.9486792e0 2.493637e-2 -1.093225e1 -1.093225e1
1.9486792e0 2.934781e-2 -1.0423781e1 -1.0423781e1
1.9486792e0 3.427281e-2 -9.91531e0 -9.91531e0
1.9486792e0 3.971484e-2 -9.406842e0 -9.406842e0
1.9486792e0 4.566483e-2 -8.898373e0 -8.898373e0
1.9486792e0 5.21019e-2 -8.389905e0 -8.389905e0
1.9486792e0 5.898587e-2 -7.881436e0 -7.881436e0
1.9486792e0 6.626381e-2 -7.372966e0 -7.372966e0
1.9486792e0 7.38645e-2 -6.864497e0 -6.864497e0
1.9486792e0 8.170177e-2 -6.356029e0 -6.356029e0
1.9486792e0 8.96707e-2 -5.84756e0 -5.84756e0
1.9486792e0 9.765755e-2 -5.339091e0 -5.339091e0
1.9486792e0 1.0551e-1 -4.830621e0 -4.830621e0
1.9486792e0 1.1311e-1 -4.322153e0 -4.322153e0
1.9486792e0 1.2042e-1 -3.813684e0 -3.813684e0
1.9486792e0 1.2712e-1 -3.305214e0 -3.305214e0
1.9486792e0 1.3312e-1 -2.796745e0 -2.796745e0
1.9486792e0 1.3843e-1 -2.288277e0 -2.288277e0
1.9486792e0 1.4282e-1 -1.779808e0 -1.779808e0
1.9486792e0 1.4613e-1 -1.27134e0 -1.27134e0
1.9486792e0 1.4842e-1 -7.6287e-1 -7.6287e-1
1.9486792e0 1.4963e-1 -2.544e-1 -2.544e-1
1.9486792e0 1.4963e-1 2.54068e-1 2.54068e-1
1.9486792e0 1.4842e-1 7.62537e-1 7.62537e-1
1.9486792e0 1.4613e-1 1.271005e0 1.271005e0
1.9486792e0 1.4282e-1 1.779475e0 1.779475e0
1.9486792e0 1.3843e-1 2.287944e0 2.287944e0
1.9486792e0 1.3312e-1 2.796413e0 2.796413e0
1.9486792e0 1.2712e-1 3.304881e0 3.304881e0
1.9486792e0 1.2042e-1 3.81335e0 3.81335e0
1.9486792e0 1.1311e-1 4.32182e0 4.32182e0
1.9486792e0 1.0551e-1 4.830289e0 4.830289e0
1.9486792e0 9.76633e-2 5.338757e0 5.338757e0
1.9486792e0 8.967596e-2 5.847226e0 5.847226e0
1.9486792e0 8.17069e-2 6.355695e0 6.355695e0
1.9486792e0 7.386966e-2 6.864165e0 6.864165e0
1.9486792e0 6.626933e-2 7.372633e0 7.372633e0
1.9486792e0 5.899062e-2 7.881102e0 7.881102e0
1.9486792e0 5.210553e-2 8.38957e0 8.38957e0
1.9486792e0 4.566922e-2 8.89804e0 8.89804e0
1.9486792e0 3.971858e-2 9.40651e0 9.40651e0
1.9486792e0 3.427592e-2 9.914978e0 9.914978e0
1.9486792e0 2.935088e-2 1.0423447e1 1.0423447e1
1.9486792e0 2.49389e-2 1.0931915e1 1.0931915e1
1.9486792e0 2.102707e-2 1.1440384e1 1.1440384e1
1.9486792e0 1.759148e-2 1.1948854e1 1.1948854e1
1.9486792e0 1.460373e-2 1.2457323e1 1.2457323e1
1.9486792e0 1.202953e-2 1.2965791e1 1.2965791e1
1.9486792e0 9.832774e-3 1.347426e1 1.347426e1
1.9486792e0 7.974965e-3 1.3982729e1 1.3982729e1
1.9486792e0 6.418108e-3 1.4491199e1 1.4491199e1
1.9486792e0 5.125328e-3 1.4999667e1 1.4999667e1

2.1181592e0 3.630663e-3 -1.5e1 -1.5e1
2.1181592e0 4.546445e-3 -1.4491531e1 -1.4491531e1
2.1181592e0 5.649281e-3 -1.3983063e1 -1.3983063e1
2.1181592e0 6.965425e-3 -1.3474594e1 -1.3474594e1
2.1181592e0 8.521762e-3 -1.2966125e1 -1.2966125e1
2.1181592e0 1.034506e-2 -1.2457655e1 -1.2457655e1
2.1181592e0 1.246182e-2 -1.1949187e1 -1.1949187e1
2.1181592e0 1.489552e-2 -1.1440718e1 -1.1440718e1
2.1181592e0 1.766711e-2 -1.093225e1 -1.093225e1
2.1181592e0 2.079243e-2 -1.0423781e1 -1.0423781e1
2.1181592e0 2.428143e-2 -9.91531e0 -9.91531e0
2.1181592e0 2.813686e-2 -9.406842e0 -9.406842e0
2.1181592e0 3.235275e-2 -8.898373e0 -8.898373e0
2.1181592e0 3.69129e-2 -8.389905e0 -8.389905e0
2.1181592e0 4.179068e-2 -7.881436e0 -7.881436e0
2.1181592e0 4.694661e-2 -7.372966e0 -7.372966e0
2.1181592e0 5.233167e-2 -6.864497e0 -6.864497e0
2.1181592e0 5.788393e-2 -6.356029e0 -6.356029e0
2.1181592e0 6.353015e-2 -5.84756e0 -5.84756e0
2.1181592e0 6.918909e-2 -5.339091e0 -5.339091e0
2.1181592e0 7.476929e-2 -4.830621e0 -4.830621e0
2.1181592e0 8.017542e-2 -4.322153e0 -4.322153e0
2.1181592e0 8.530844e-2 -3.813684e0 -3.813684e0
2.1181592e0 9.006842e-2 -3.305214e0 -3.305214e0
2.1181592e0 9.435895e-2 -2.796745e0 -2.796745e0
2.1181592e0 9.809123e-2 -2.288277e0 -2.288277e0
2.1181592e0 1.0112e-1 -1.779808e0 -1.779808e0
2.1181592e0 1.0352e-1 -1.27134e0 -1.27134e0
2.1181592e0 1.0512e-1 -7.6287e-1 -7.6287e-1
2.1181592e0 1.0602e-1 -2.544e-1 -2.544e-1
2.1181592e0 1.0602e-1 2.54068e-1 2.54068e-1
2.1181592e0 1.0512e-1 7.62537e-1 7.62537e-1
2.1181592e0 1.0352e-1 1.271005e0 1.271005e0
2.1181592e0 1.0112e-1 1.779475e0 1.779475e0
2.1181592e0 9.80921e-2 2.287944e0 2.287944e0
2.1181592e0 9.436179e-2 2.796413e0 2.796413e0
2.1181592e0 9.007117e-2 3.304881e0 3.304881e0
2.1181592e0 8.531125e-2 3.81335e0 3.81335e0
2.1181592e0 8.017918e-2 4.32182e0 4.32182e0
2.1181592e0 7.477263e-2 4.830289e0 4.830289e0
2.1181592e0 6.919246e-2 5.338757e0 5.338757e0
2.1181592e0 6.353383e-2 5.847226e0 5.847226e0
2.1181592e0 5.788718e-2 6.355695e0 6.355695e0
2.1181592e0 5.233525e-2 6.864165e0 6.864165e0
2.1181592e0 4.695012e-2 7.372633e0 7.372633e0
2.1181592e0 4.179372e-2 7.881102e0 7.881102e0
2.1181592e0 3.691614e-2 8.38957e0 8.38957e0
2.1181592e0 3.235576e-2 8.89804e0 8.89804e0
2.1181592e0 2.813962e-2 9.40651e0 9.40651e0
2.1181592e0 2.428421e-2 9.914978e0 9.914978e0
2.1181592e0 2.079482e-2 1.0423447e1 1.0423447e1
2.1181592e0 1.766898e-2 1.0931915e1 1.0931915e1
2.1181592e0 1.489725e-2 1.1440384e1 1.1440384e1
2.1181592e0 1.246317e-2 1.1948854e1 1.1948854e1
2.1181592e0 1.034642e-2 1.2457323e1 1.2457323e1
2.1181592e0 8.522902e-3 1.2965791e1 1.2965791e1
2.1181592e0 6.966386e-3 1.347426e1 1.347426e1
2.1181592e0 5.650098e-3 1.3982729e1 1.3982729e1
2.1181592e0 4.547163e-3 1.4491199e1 1.4491199e1
2.1181592e0 3.631223e-3 1.4999667e1 1.4999667e1

2.2876392e0 2.499464e-3 -1.5e1 -1.5e1
2.2876392e0 3.129924e-3 -1.4491531e1 -1.4491531e1
2.2876392e0 3.88915e-3 -1.3983063e1 -1.3983063e1
2.2876392e0 4.795157e-3 -1.3474594e1 -1.3474594e1
2.2876392e0 5.866559e-3 -1.2966125e1 -1.2966125e1
2.2876392e0 7.121942e-3 -1.2457655e1 -1.2457655e1
2.2876392e0 8.579164e-3 -1.1949187e1 -1.1949187e1
2.2876392e0 1.02544e-2 -1.1440718e1 -1.1440718e1
2.2876392e0 1.21624e-2 -1.093225e1 -1.093225e1
2.2876392e0 1.431387e-2 -1.0423781e1 -1.0423781e1
2.2876392e0 1.671622e-2 -9.91531e0 -9.91531e0
2.2876392e0 1.93704e-2 -9.406842e0 -9.406842e0
2.2876392e0 2.22723e-2 -8.898373e0 -8.898373e0
2.2876392e0 2.541188e-2 -8.389905e0 -8.389905e0
2.2876392e0 2.87697e-2 -7.881436e0 -7.881436e0
2.2876392e0 3.231949e-2 -7.372966e0 -7.372966e0
2.2876392e0 3.602657e-2 -6.864497e0 -6.864497e0
2.2876392e0 3.9849e-2 -6.356029e0 -6.356029e0
2.2876392e0 4.373532e-2 -5.84756e0 -5.84756e0
2.2876392e0 4.763116e-2 -5.339091e0 -5.339091e0
2.2876392e0 5.147282e-2 -4.830621e0 -4.830621e0
2.2876392e0 5.519405e-2 -4.322153e0 -4.322153e0
2.2876392e0 5.872812e-2 -3.813684e0 -3.813684e0
2.2876392e0 6.200484e-2 -3.305214e0 -3.305214e0
2.2876392e0 6.495857e-2 -2.796745e0 -2.796745e0
2.2876392e0 6.752765e-2 -2.288277e0 -2.288277e0
2.2876392e0 6.965678e-2 -1.779808e0 -1.779808e0
2.2876392e0 7.129613e-2 -1.27134e0 -1.27134e0
2.2876392e0 7.241008e-2 -7.6287e-1 -7.6287e-1
2.2876392e0 7.297507e-2 -2.544e-1 -2.544e-1
2.2876392e0 7.297507e-2 2.54068e-1 2.54068e-1
2.2876392e0 7.241129e-2 7.62537e-1 7.62537e-1
2.2876392e0 7.129613e-2 1.271005e0 1.271005e0
2.2876392e0 6.965721e-2 1.779475e0 1.779475e0
2.2876392e0 6.753004e-2 2.287944e0 2.287944e0
2.2876392e0 6.496066e-2 2.796413e0 2.796413e0
2.2876392e0 6.200752e-2 3.304881e0 3.304881e0
2.2876392e0 5.873012e-2 3.81335e0 3.81335e0
2.2876392e0 5.519678e-2 4.32182e0 4.32182e0
2.2876392e0 5.147603e-2 4.830289e0 4.830289e0
2.2876392e0 4.763414e-2 5.338757e0 5.338757e0
2.2876392e0 4.37378e-2 5.847226e0 5.847226e0
2.2876392e0 3.98515e-2 6.355695e0 6.355695e0
2.2876392e0 3.602937e-2 6.864165e0 6.864165e0
2.2876392e0 3.232191e-2 7.372633e0 7.372633e0
2.2876392e0 2.877174e-2 7.881102e0 7.881102e0
2.2876392e0 2.541388e-2 8.38957e0 8.38957e0
2.2876392e0 2.227441e-2 8.89804e0 8.89804e0
2.2876392e0 1.937222e-2 9.40651e0 9.40651e0
2.2876392e0 1.671758e-2 9.914978e0 9.914978e0
2.2876392e0 1.431557e-2 1.0423447e1 1.0423447e1
2.2876392e0 1.216368e-2 1.0931915e1 1.0931915e1
2.2876392e0 1.025569e-2 1.1440384e1 1.1440384e1
2.2876392e0 8.580235e-3 1.1948854e1 1.1948854e1
2.2876392e0 7.12287e-3 1.2457323e1 1.2457323e1
2.2876392e0 5.86735e-3 1.2965791e1 1.2965791e1
2.2876392e0 4.795775e-3 1.347426e1 1.347426e1
2.2876392e0 3.889667e-3 1.3982729e1 1.3982729e1
2.2876392e0 3.130362e-3 1.4491199e1 1.4491199e1
2.2876392e0 2.499803e-3 1.4999667e1 1.4999667e1

2.4571191e0 1.671939e-3 -1.5e1 -1.5e1
2.4571191e0 2.093692e-3 -1.4491531e1 -1.4491531e1
2.4571191e0 2.601535e-3 -1.3983063e1 -1.3983063e1
2.4571191e0 3.207626e-3 -1.3474594e1 -1.3474594e1
2.4571191e0 3.924324e-3 -1.2966125e1 -1.2966125e1
2.4571191e0 4.764087e-3 -1.2457655e1 -1.2457655e1
2.4571191e0 5.738882e-3 -1.1949187e1 -1.1949187e1
2.4571191e0 6.859625e-3 -1.1440718e1 -1.1440718e1
2.4571191e0 8.135965e-3 -1.093225e1 -1.093225e1
2.4571191e0 9.575256e-3 -1.0423781e1 -1.0423781e1
2.4571191e0 1.118185e-2 -9.91531e0 -9.91531e0
2.4571191e0 1.295717e-2 -9.406842e0 -9.406842e0
2.4571191e0 1.489868e-2 -8.898373e0 -8.898373e0
2.4571191e0 1.699872e-2 -8.389905e0 -8.389905e0
2.4571191e0 1.924487e-2 -7.881436e0 -7.881436e0
2.4571191e0 2.161952e-2 -7.372966e0 -7.372966e0
2.4571191e0 2.40992e-2 -6.864497e0 -6.864497e0
2.4571191e0 2.665587e-2 -6.356029e0 -6.356029e0
2.4571191e0 2.925604e-2 -5.84756e0 -5.84756e0
2.4571191e0 3.186198e-2 -5.339091e0 -5.339091e0
2.4571191e0 3.443178e-2 -4.830621e0 -4.830621e0
2.4571191e0 3.692119e-2 -4.322153e0 -4.322153e0
2.4571191e0 3.928517e-2 -3.813684e0 -3.813684e0
2.4571191e0 4.147696e-2 -3.305214e0 -3.305214e0
2.4571191e0 4.345291e-2 -2.796745e0 -2.796745e0
2.4571191e0 4.517148e-2 -2.288277e0 -2.288277e0
2.4571191e0 4.65946e-2 -1.779808e0 -1.779808e0
2.4571191e0 4.769162e-2 -1.27134e0 -1.27134e0
2.4571191e0 4.843747e-2 -7.6287e-1 -7.6287e-1
2.4571191e0 4.881537e-2 -2.544e-1 -2.544e-1
2.4571191e0 4.881537e-2 2.54068e-1 2.54068e-1
2.4571191e0 4.843823e-2 7.62537e-1 7.62537e-1
2.4571191e0 4.769228e-2 1.271005e0 1.271005e0
2.4571191e0 4.659518e-2 1.779475e0 1.779475e0
2.4571191e0 4.517207e-2 2.287944e0 2.287944e0
2.4571191e0 4.345439e-2 2.796413e0 2.796413e0
2.4571191e0 4.147833e-2 3.304881e0 3.304881e0
2.4571191e0 3.928664e-2 3.81335e0 3.81335e0
2.4571191e0 3.692308e-2 4.32182e0 4.32182e0
2.4571191e0 3.443314e-2 4.830289e0 4.830289e0
2.4571191e0 3.186356e-2 5.338757e0 5.338757e0
2.4571191e0 2.925807e-2 5.847226e0 5.847226e0
2.4571191e0 2.665791e-2 6.355695e0 6.355695e0
2.4571191e0 2.410114e-2 6.864165e0 6.864165e0
2.4571191e0 2.162073e-2 7.372633e0 7.372633e0
2.4571191e0 1.924629e-2 7.881102e0 7.881102e0
2.4571191e0 1.700014e-2 8.38957e0 8.38957e0
2.4571191e0 1.490016e-2 8.89804e0 8.89804e0
2.4571191e0 1.295847e-2 9.40651e0 9.40651e0
2.4571191e0 1.118301e-2 9.914978e0 9.914978e0
2.4571191e0 9.576263e-3 1.0423447e1 1.0423447e1
2.4571191e0 8.136813e-3 1.0931915e1 1.0931915e1
2.4571191e0 6.860452e-3 1.1440384e1 1.1440384e1
2.4571191e0 5.739548e-3 1.1948854e1 1.1948854e1
2.4571191e0 4.764655e-3 1.2457323e1 1.2457323e1
2.4571191e0 3.924858e-3 1.2965791e1 1.2965791e1
2.4571191e0 3.208049e-3 1.347426e1 1.347426e1
2.4571191e0 2.601945e-3 1.3982729e1 1.3982729e1
2.4571191e0 2.093991e-3 1.4491199e1 1.4491199e1
2.4571191e0 1.6722e-3 1.4999667e1 1.4999667e1

2.6265991e0 1.086748e-3 -1.5e1 -1.5e1
2.6265991e0 1.36088e-3 -1.4491531e1 -1.4491531e1
2.6265991e0 1.690977e-3 -1.3983063e1 -1.3983063e1
2.6265991e0 2.084894e-3 -1.3474594e1 -1.3474594e1
2.6265991e0 2.550783e-3 -1.2966125e1 -1.2966125e1
2.6265991e0 3.096635e-3 -1.2457655e1 -1.2457655e1
2.6265991e0 3.73017e-3 -1.1949187e1 -1.1949187e1
2.6265991e0 4.458705e-3 -1.1440718e1 -1.1440718e1
2.6265991e0 5.288344e-3 -1.093225e1 -1.093225e1
2.6265991e0 6.2238e-3 -1.0423781e1 -1.0423781e1
2.6265991e0 7.26824e-3 -9.91531e0 -9.91531e0
2.6265991e0 8.422322e-3 -9.406842e0 -9.406842e0
2.6265991e0 9.684274e-3 -8.898373e0 -8.898373e0
2.6265991e0 1.104909e-2 -8.389905e0 -8.389905e0
2.6265991e0 1.250885e-2 -7.881436e0 -7.881436e0
2.6265991e0 1.405238e-2 -7.372966e0 -7.372966e0
2.6265991e0 1.566418e-2 -6.864497e0 -6.864497e0
2.6265991e0 1.732605e-2 -6.356029e0 -6.356029e0
2.6265991e0 1.901631e-2 -5.84756e0 -5.84756e0
2.6265991e0 2.070995e-2 -5.339091e0 -5.339091e0
2.6265991e0 2.238043e-2 -4.830621e0 -4.830621e0
2.6265991e0 2.399854e-2 -4.322153e0 -4.322153e0
2.6265991e0 2.553465e-2 -3.813684e0 -3.813684e0
2.6265991e0 2.69598e-2 -3.305214e0 -3.305214e0
2.6265991e0 2.824422e-2 -2.796745e0 -2.796745e0
2.6265991e0 2.936087e-2 -2.288277e0 -2.288277e0
2.6265991e0 3.028615e-2 -1.779808e0 -1.779808e0
2.6265991e0 3.099947e-2 -1.27134e0 -1.27134e0
2.6265991e0 3.148412e-2 -7.6287e-1 -7.6287e-1
2.6265991e0 3.17292e-2 -2.544e-1 -2.544e-1
2.6265991e0 3.17292e-2 2.54068e-1 2.54068e-1
2.6265991e0 3.148412e-2 7.62537e-1 7.62537e-1
2.6265991e0 3.099985e-2 1.271005e0 1.271005e0
2.6265991e0 3.028687e-2 1.779475e0 1.779475e0
2.6265991e0 2.936163e-2 2.287944e0 2.287944e0
2.6265991e0 2.82451e-2 2.796413e0 2.796413e0
2.6265991e0 2.696051e-2 3.304881e0 3.304881e0
2.6265991e0 2.553604e-2 3.81335e0 3.81335e0
2.6265991e0 2.399931e-2 4.32182e0 4.32182e0
2.6265991e0 2.238138e-2 4.830289e0 4.830289e0
2.6265991e0 2.07114e-2 5.338757e0 5.338757e0
2.6265991e0 1.901755e-2 5.847226e0 5.847226e0
2.6265991e0 1.73272e-2 6.355695e0 6.355695e0
2.6265991e0 1.56653e-2 6.864165e0 6.864165e0
2.6265991e0 1.405342e-2 7.372633e0 7.372633e0
2.6265991e0 1.250984e-2 7.881102e0 7.881102e0
2.6265991e0 1.105e-2 8.38957e0 8.38957e0
2.6265991e0 9.685037e-3 8.89804e0 8.89804e0
2.6265991e0 8.423059e-3 9.40651e0 9.40651e0
2.6265991e0 7.268925e-3 9.914978e0 9.914978e0
2.6265991e0 6.22444e-3 1.0423447e1 1.0423447e1
2.6265991e0 5.288889e-3 1.0931915e1 1.0931915e1
2.6265991e0 4.459212e-3 1.1440384e1 1.1440384e1
2.6265991e0 3.730635e-3 1.1948854e1 1.1948854e1
2.6265991e0 3.097e-3 1.2457323e1 1.2457323e1
2.6265991e0 2.551114e-3 1.2965791e1 1.2965791e1
2.6265991e0 2.085202e-3 1.347426e1 1.347426e1
2.6265991e0 1.691212e-3 1.3982729e1 1.3982729e1
2.6265991e0 1.361067e-3 1.4491199e1 1.4491199e1
2.6265991e0 1.086913e-3 1.4999667e1 1.4999667e1

2.7960791e0 6.863931e-4 -1.5e1 -1.5e1
2.7960791e0 8.595267e-4 -1.4491531e1 -1.4491531e1
2.7960791e0 1.068007e-3 -1.3983063e1 -1.3983063e1
2.7960791e0 1.316823e-3 -1.3474594e1 -1.3474594e1
2.7960791e0 1.61103e-3 -1.2966125e1 -1.2966125e1
2.7960791e0 1.955768e-3 -1.2457655e1 -1.2457655e1
2.7960791e0 2.35596e-3 -1.1949187e1 -1.1949187e1
2.7960791e0 2.81608e-3 -1.1440718e1 -1.1440718e1
2.7960791e0 3.340045e-3 -1.093225e1 -1.093225e1
2.7960791e0 3.930896e-3 -1.0423781e1 -1.0423781e1
2.7960791e0 4.59054e-3 -9.91531e0 -9.91531e0
2.7960791e0 5.319421e-3 -9.406842e0 -9.406842e0
2.7960791e0 6.116446e-3 -8.898373e0 -8.898373e0
2.7960791e0 6.978482e-3 -8.389905e0 -8.389905e0
2.7960791e0 7.900583e-3 -7.881436e0 -7.881436e0
2.7960791e0 8.87539e-3 -7.372966e0 -7.372966e0
2.7960791e0 9.893576e-3 -6.864497e0 -6.864497e0
2.7960791e0 1.0943e-2 -6.356029e0 -6.356029e0
2.7960791e0 1.201035e-2 -5.84756e0 -5.84756e0
2.7960791e0 1.308026e-2 -5.339091e0 -5.339091e0
2.7960791e0 1.413512e-2 -4.830621e0 -4.830621e0
2.7960791e0 1.51573e-2 -4.322153e0 -4.322153e0
2.7960791e0 1.61275e-2 -3.813684e0 -3.813684e0
2.7960791e0 1.702739e-2 -3.305214e0 -3.305214e0
2.7960791e0 1.78385e-2 -2.796745e0 -2.796745e0
2.7960791e0 1.854395e-2 -2.288277e0 -2.288277e0
2.7960791e0 1.912843e-2 -1.779808e0 -1.779808e0
2.7960791e0 1.957864e-2 -1.27134e0 -1.27134e0
2.7960791e0 1.988509e-2 -7.6287e-1 -7.6287e-1
2.7960791e0 2.003969e-2 -2.544e-1 -2.544e-1
2.7960791e0 2.003981e-2 2.54068e-1 2.54068e-1
2.7960791e0 1.988509e-2 7.62537e-1 7.62537e-1
2.7960791e0 1.957901e-2 1.271005e0 1.271005e0
2.7960791e0 1.912863e-2 1.779475e0 1.779475e0
2.7960791e0 1.854433e-2 2.287944e0 2.287944e0
2.7960791e0 1.783925e-2 2.796413e0 2.796413e0
2.7960791e0 1.702795e-2 3.304881e0 3.304881e0
2.7960791e0 1.612813e-2 3.81335e0 3.81335e0
2.7960791e0 1.515788e-2 4.32182e0 4.32182e0
2.7960791e0 1.413574e-2 4.830289e0 4.830289e0
2.7960791e0 1.308087e-2 5.338757e0 5.338757e0
2.7960791e0 1.201122e-2 5.847226e0 5.847226e0
2.7960791e0 1.094368e-2 6.355695e0 6.355695e0
2.7960791e0 9.89414e-3 6.864165e0 6.864165e0
2.7960791e0 8.876117e-3 7.372633e0 7.372633e0
2.7960791e0 7.9013e-3 7.881102e0 7.881102e0
2.7960791e0 6.979137e-3 8.38957e0 8.38957e0
2.7960791e0 6.117009e-3 8.89804e0 8.89804e0
2.7960791e0 5.319914e-3 9.40651e0 9.40651e0
2.7960791e0 4.59095e-3 9.914978e0 9.914978e0
2.7960791e0 3.931291e-3 1.0423447e1 1.0423447e1
2.7960791e0 3.340407e-3 1.0931915e1 1.0931915e1
2.7960791e0 2.816348e-3 1.1440384e1 1.1440384e1
2.7960791e0 2.356215e-3 1.1948854e1 1.1948854e1
2.7960791e0 1.956017e-3 1.2457323e1 1.2457323e1
2.7960791e0 1.611243e-3 1.2965791e1 1.2965791e1
2.7960791e0 1.317001e-3 1.347426e1 1.347426e1
2.7960791e0 1.068144e-3 1.3982729e1 1.3982729e1
2.7960791e0 8.596535e-4 1.4491199e1 1.4491199e1
2.7960791e0 6.864984e-4 1.4999667e1 1.4999667e1

2.9655591e0 4.212352e-4 -1.5e1 -1.5e1
2.9655591e0 5.274959e-4 -1.4491531e1 -1.4491531e1
2.9655591e0 6.554501e-4 -1.3983063e1 -1.3983063e1
2.9655591e0 8.081404e-4 -1.3474594e1 -1.3474594e1
2.9655591e0 9.88704e-4 -1.2966125e1 -1.2966125e1
2.9655591e0 1.200247e-3 -1.2457655e1 -1.2457655e1
2.9655591e0 1.44584e-3 -1.1949187e1 -1.1949187e1
2.9655591e0 1.728214e-3 -1.1440718e1 -1.1440718e1
2.9655591e0 2.049774e-3 -1.093225e1 -1.093225e1
2.9655591e0 2.412393e-3 -1.0423781e1 -1.0423781e1
2.9655591e0 2.817181e-3 -9.91531e0 -9.91531e0
2.9655591e0 3.26456e-3 -9.406842e0 -9.406842e0
2.9655591e0 3.753665e-3 -8.898373e0 -8.898373e0
2.9655591e0 4.282779e-3 -8.389905e0 -8.389905e0
2.9655591e0 4.848602e-3 -7.881436e0 -7.881436e0
2.9655591e0 5.446892e-3 -7.372966e0 -7.372966e0
2.9655591e0 6.071661e-3 -6.864497e0 -6.864497e0
2.9655591e0 6.715897e-3 -6.356029e0 -6.356029e0
2.9655591e0 7.370909e-3 -5.84756e0 -5.84756e0
2.9655591e0 8.027461e-3 -5.339091e0 -5.339091e0
2.9655591e0 8.67485e-3 -4.830621e0 -4.830621e0
2.9655591e0 9.302083e-3 -4.322153e0 -4.322153e0
2.9655591e0 9.897636e-3 -3.813684e0 -3.813684e0
2.9655591e0 1.044962e-2 -3.305214e0 -3.305214e0
2.9655591e0 1.094748e-2 -2.796745e0 -2.796745e0
2.9655591e0 1.138042e-2 -2.288277e0 -2.288277e0
2.9655591e0 1.173909e-2 -1.779808e0 -1.779808e0
2.9655591e0 1.201553e-2 -1.27134e0 -1.27134e0
2.9655591e0 1.220332e-2 -7.6287e-1 -7.6287e-1
2.9655591e0 1.229846e-2 -2.544e-1 -2.544e-1
2.9655591e0 1.229846e-2 2.54068e-1 2.54068e-1
2.9655591e0 1.220354e-2 7.62537e-1 7.62537e-1
2.9655591e0 1.201553e-2 1.271005e0 1.271005e0
2.9655591e0 1.173933e-2 1.779475e0 1.779475e0
2.9655591e0 1.138066e-2 2.287944e0 2.287944e0
2.9655591e0 1.094775e-2 2.796413e0 2.796413e0
2.9655591e0 1.04499e-2 3.304881e0 3.304881e0
2.9655591e0 9.897934e-3 3.81335e0 3.81335e0
2.9655591e0 9.302489e-3 4.32182e0 4.32182e0
2.9655591e0 8.67523e-3 4.830289e0 4.830289e0
2.9655591e0 8.027962e-3 5.338757e0 5.338757e0
2.9655591e0 7.371341e-3 5.847226e0 5.847226e0
2.9655591e0 6.71628e-3 6.355695e0 6.355695e0
2.9655591e0 6.072075e-3 6.864165e0 6.864165e0
2.9655591e0 5.447307e-3 7.372633e0 7.372633e0
2.9655591e0 4.849004e-3 7.881102e0 7.881102e0
2.9655591e0 4.283096e-3 8.38957e0 8.38957e0
2.9655591e0 3.754005e-3 8.89804e0 8.89804e0
2.9655591e0 3.264851e-3 9.40651e0 9.40651e0
2.9655591e0 2.81748e-3 9.914978e0 9.914978e0
2.9655591e0 2.412628e-3 1.0423447e1 1.0423447e1
2.9655591e0 2.04998e-3 1.0931915e1 1.0931915e1
2.9655591e0 1.728413e-3 1.1440384e1 1.1440384e1
2.9655591e0 1.446013e-3 1.1948854e1 1.1948854e1
2.9655591e0 1.200424e-3 1.2457323e1 1.2457323e1
2.9655591e0 9.88842e-4 1.2965791e1 1.2965791e1
2.9655591e0 8.082513e-4 1.347426e1 1.347426e1
2.9655591e0 6.555423e-4 1.3982729e1 1.3982729e1
2.9655591e0 5.275655e-4 1.4491199e1 1.4491199e1
2.9655591e0 4.213e-4 1.4999667e1 1.4999667e1

3.135039e0 2.511969e-4 -1.5e1 -1.5e1
3.135039e0 3.145595e-4 -1.4491531e1 -1.4491531e1
3.135039e0 3.908582e-4 -1.3983063e1 -1.3983063e1
3.135039e0 4.819113e-4 -1.3474594e1 -1.3474594e1
3.135039e0 5.895976e-4 -1.2966125e1 -1.2966125e1
3.135039e0 7.157655e-4 -1.2457655e1 -1.2457655e1
3.135039e0 8.622047e-4 -1.1949187e1 -1.1949187e1
3.135039e0 1.030579e-3 -1.1440718e1 -1.1440718e1
3.135039e0 1.222339e-3 -1.093225e1 -1.093225e1
3.135039e0 1.43856e-3 -1.0423781e1 -1.0423781e1
3.135039e0 1.679968e-3 -9.91531e0 -9.91531e0
3.135039e0 1.946733e-3 -9.406842e0 -9.406842e0
3.135039e0 2.238406e-3 -8.898373e0 -8.898373e0
3.135039e0 2.553905e-3 -8.389905e0 -8.389905e0
3.135039e0 2.891348e-3 -7.881436e0 -7.881436e0
3.135039e0 3.248105e-3 -7.372966e0 -7.372966e0
3.135039e0 3.620721e-3 -6.864497e0 -6.864497e0
3.135039e0 4.004836e-3 -6.356029e0 -6.356029e0
3.135039e0 4.395512e-3 -5.84756e0 -5.84756e0
3.135039e0 4.786981e-3 -5.339091e0 -5.339091e0
3.135039e0 5.173096e-3 -4.830621e0 -4.830621e0
3.135039e0 5.547116e-3 -4.322153e0 -4.322153e0
3.135039e0 5.902173e-3 -3.813684e0 -3.813684e0
3.135039e0 6.231577e-3 -3.305214e0 -3.305214e0
3.135039e0 6.528473e-3 -2.796745e0 -2.796745e0
3.135039e0 6.786554e-3 -2.288277e0 -2.288277e0
3.135039e0 7.000488e-3 -1.779808e0 -1.779808e0
3.135039e0 7.1653e-3 -1.27134e0 -1.27134e0
3.135039e0 7.277356e-3 -7.6287e-1 -7.6287e-1
3.135039e0 7.333981e-3 -2.544e-1 -2.544e-1
3.135039e0 7.333981e-3 2.54068e-1 2.54068e-1
3.135039e0 7.277356e-3 7.62537e-1 7.62537e-1
3.135039e0 7.165402e-3 1.271005e0 1.271005e0
3.135039e0 7.000613e-3 1.779475e0 1.779475e0
3.135039e0 6.786766e-3 2.287944e0 2.287944e0
3.135039e0 6.528528e-3 2.796413e0 2.796413e0
3.135039e0 6.231807e-3 3.304881e0 3.304881e0
3.135039e0 5.902475e-3 3.81335e0 3.81335e0
3.135039e0 5.547304e-3 4.32182e0 4.32182e0
3.135039e0 5.173315e-3 4.830289e0 4.830289e0
3.135039e0 4.787277e-3 5.338757e0 5.338757e0
3.135039e0 4.395778e-3 5.847226e0 5.847226e0
3.135039e0 4.005078e-3 6.355695e0 6.355695e0
3.135039e0 3.62094e-3 6.864165e0 6.864165e0
3.135039e0 3.248347e-3 7.372633e0 7.372633e0
3.135039e0 2.89159e-3 7.881102e0 7.881102e0
3.135039e0 2.554147e-3 8.38957e0 8.38957e0
3.135039e0 2.238577e-3 8.89804e0 8.89804e0
3.135039e0 1.946906e-3 9.40651e0 9.40651e0
3.135039e0 1.680132e-3 9.914978e0 9.914978e0
3.135039e0 1.438713e-3 1.0423447e1 1.0423447e1
3.135039e0 1.222467e-3 1.0931915e1 1.0931915e1
3.135039e0 1.030692e-3 1.1440384e1 1.1440384e1
3.135039e0 8.623068e-4 1.1948854e1 1.1948854e1
3.135039e0 7.15853e-4 1.2457323e1 1.2457323e1
3.135039e0 5.896707e-4 1.2965791e1 1.2965791e1
3.135039e0 4.819821e-4 1.347426e1 1.347426e1
3.135039e0 3.90914e-4 1.3982729e1 1.3982729e1
3.135039e0 3.146011e-4 1.4491199e1 1.4491199e1
3.135039e0 2.512344e-4 1.4999667e1 1.4999667e1

3.304519e0 1.455515e-4 -1.5e1 -1.5e1
3.304519e0 1.822684e-4 -1.4491531e1 -1.4491531e1
3.304519e0 2.264793e-4 -1.3983063e1 -1.3983063e1
3.304519e0 2.792386e-4 -1.3474594e1 -1.3474594e1
3.304519e0 3.416335e-4 -1.2966125e1 -1.2966125e1
3.304519e0 4.147343e-4 -1.2457655e1 -1.2457655e1
3.304519e0 4.996002e-4 -1.1949187e1 -1.1949187e1
3.304519e0 5.971704e-4 -1.1440718e1 -1.1440718e1
3.304519e0 7.082777e-4 -1.093225e1 -1.093225e1
3.304519e0 8.335779e-4 -1.0423781e1 -1.0423781e1
3.304519e0 9.734639e-4 -9.91531e0 -9.91531e0
3.304519e0 1.128018e-3 -9.406842e0 -9.406842e0
3.304519e0 1.29701e-3 -8.898373e0 -8.898373e0
3.304519e0 1.47984e-3 -8.389905e0 -8.389905e0
3.304519e0 1.67536e-3 -7.881436e0 -7.881436e0
3.304519e0 1.882098e-3 -7.372966e0 -7.372966e0
3.304519e0 2.097963e-3 -6.864497e0 -6.864497e0
3.304519e0 2.320564e-3 -6.356029e0 -6.356029e0
3.304519e0 2.54692e-3 -5.84756e0 -5.84756e0
3.304519e0 2.773769e-3 -5.339091e0 -5.339091e0
3.304519e0 2.997472e-3 -4.830621e0 -4.830621e0
3.304519e0 3.214204e-3 -4.322153e0 -4.322153e0
3.304519e0 3.419966e-3 -3.813684e0 -3.813684e0
3.304519e0 3.610765e-3 -3.305214e0 -3.305214e0
3.304519e0 3.782782e-3 -2.796745e0 -2.796745e0
3.304519e0 3.932397e-3 -2.288277e0 -2.288277e0
3.304519e0 4.056355e-3 -1.779808e0 -1.779808e0
3.304519e0 4.151868e-3 -1.27134e0 -1.27134e0
3.304519e0 4.216774e-3 -7.6287e-1 -7.6287e-1
3.304519e0 4.249625e-3 -2.544e-1 -2.544e-1
3.304519e0 4.249625e-3 2.54068e-1 2.54068e-1
3.304519e0 4.216794e-3 7.62537e-1 7.62537e-1
3.304519e0 4.151868e-3 1.271005e0 1.271005e0
3.304519e0 4.056429e-3 1.779475e0 1.779475e0
3.304519e0 3.93253e-3 2.287944e0 2.287944e0
3.304519e0 3.782893e-3 2.796413e0 2.796413e0
3.304519e0 3.61097e-3 3.304881e0 3.304881e0
3.304519e0 3.420065e-3 3.81335e0 3.81335e0
3.304519e0 3.214337e-3 4.32182e0 4.32182e0
3.304519e0 2.997656e-3 4.830289e0 4.830289e0
3.304519e0 2.773943e-3 5.338757e0 5.338757e0
3.304519e0 2.54707e-3 5.847226e0 5.847226e0
3.304519e0 2.320702e-3 6.355695e0 6.355695e0
3.304519e0 2.09813e-3 6.864165e0 6.864165e0
3.304519e0 1.882228e-3 7.372633e0 7.372633e0
3.304519e0 1.675488e-3 7.881102e0 7.881102e0
3.304519e0 1.479964e-3 8.38957e0 8.38957e0
3.304519e0 1.297139e-3 8.89804e0 8.89804e0
3.304519e0 1.128104e-3 9.40651e0 9.40651e0
3.304519e0 9.735544e-4 9.914978e0 9.914978e0
3.304519e0 8.33664e-4 1.0423447e1 1.0423447e1
3.304519e0 7.083612e-4 1.0931915e1 1.0931915e1
3.304519e0 5.972408e-4 1.1440384e1 1.1440384e1
3.304519e0 4.996596e-4 1.1948854e1 1.1948854e1
3.304519e0 4.147943e-4 1.2457323e1 1.2457323e1
3.304519e0 3.41679e-4 1.2965791e1 1.2965791e1
3.304519e0 2.792792e-4 1.347426e1 1.347426e1
3.304519e0 2.265123e-4 1.3982729e1 1.3982729e1
3.304519e0 1.822925e-4 1.4491199e1 1.4491199e1
3.304519e0 1.455734e-4 1.4999667e1 1.4999667e1

3.473999e0 8.195293e-5 -1.5e1 -1.5e1
3.473999e0 1.026228e-4 -1.4491531e1 -1.4491531e1
3.473999e0 1.275148e-4 -1.3983063e1 -1.3983063e1
3.473999e0 1.572226e-4 -1.3474594e1 -1.3474594e1
3.473999e0 1.92351e-4 -1.2966125e1 -1.2966125e1
3.473999e0 2.33512e-4 -1.2457655e1 -1.2457655e1
3.473999e0 2.812923e-4 -1.1949187e1 -1.1949187e1
3.473999e0 3.362283e-4 -1.1440718e1 -1.1440718e1
3.473999e0 3.987881e-4 -1.093225e1 -1.093225e1
3.473999e0 4.693376e-4 -1.0423781e1 -1.0423781e1
3.473999e0 5.480911e-4 -9.91531e0 -9.91531e0
3.473999e0 6.351192e-4 -9.406842e0 -9.406842e0
3.473999e0 7.302838e-4 -8.898373e0 -8.898373e0
3.473999e0 8.332083e-4 -8.389905e0 -8.389905e0
3.473999e0 9.432983e-4 -7.881436e0 -7.881436e0
3.473999e0 1.059666e-3 -7.372966e0 -7.372966e0
3.473999e0 1.181236e-3 -6.864497e0 -6.864497e0
3.473999e0 1.306554e-3 -6.356029e0 -6.356029e0
3.473999e0 1.434e-3 -5.84756e0 -5.84756e0
3.473999e0 1.561739e-3 -5.339091e0 -5.339091e0
3.473999e0 1.687679e-3 -4.830621e0 -4.830621e0
3.473999e0 1.809708e-3 -4.322153e0 -4.322153e0
3.473999e0 1.92554e-3 -3.813684e0 -3.813684e0
3.473999e0 2.033017e-3 -3.305214e0 -3.305214e0
3.473999e0 2.12986e-3 -2.796745e0 -2.796745e0
3.473999e0 2.214107e-3 -2.288277e0 -2.288277e0
3.473999e0 2.283876e-3 -1.779808e0 -1.779808e0
3.473999e0 2.3376e-3 -1.27134e0 -1.27134e0
3.473999e0 2.374191e-3 -7.6287e-1 -7.6287e-1
3.473999e0 2.392659e-3 -2.544e-1 -2.544e-1
3.473999e0 2.392685e-3 2.54068e-1 2.54068e-1
3.473999e0 2.374191e-3 7.62537e-1 7.62537e-1
3.473999e0 2.337679e-3 1.271005e0 1.271005e0
3.473999e0 2.283891e-3 1.779475e0 1.779475e0
3.473999e0 2.214139e-3 2.287944e0 2.287944e0
3.473999e0 2.129924e-3 2.796413e0 2.796413e0
3.473999e0 2.033069e-3 3.304881e0 3.304881e0
3.473999e0 1.925618e-3 3.81335e0 3.81335e0
3.473999e0 1.809795e-3 4.32182e0 4.32182e0
3.473999e0 1.687752e-3 4.830289e0 4.830289e0
3.473999e0 1.561803e-3 5.338757e0 5.338757e0
3.473999e0 1.43409e-3 5.847226e0 5.847226e0
3.473999e0 1.306639e-3 6.355695e0 6.355695e0
3.473999e0 1.181311e-3 6.864165e0 6.864165e0
3.473999e0 1.059752e-3 7.372633e0 7.372633e0
3.473999e0 9.43387e-4 7.881102e0 7.881102e0
3.473999e0 8.33282e-4 8.38957e0 8.38957e0
3.473999e0 7.30351e-4 8.89804e0 8.89804e0
3.473999e0 6.351773e-4 9.40651e0 9.40651e0
3.473999e0 5.481413e-4 9.914978e0 9.914978e0
3.473999e0 4.693797e-4 1.0423447e1 1.0423447e1
3.473999e0 3.988298e-4 1.0931915e1 1.0931915e1
3.473999e0 3.362659e-4 1.1440384e1 1.1440384e1
3.473999e0 2.813235e-4 1.1948854e1 1.1948854e1
3.473999e0 2.33541e-4 1.2457323e1 1.2457323e1
3.473999e0 1.92374e-4 1.2965791e1 1.2965791e1
3.473999e0 1.572446e-4 1.347426e1 1.347426e1
3.473999e0 1.275322e-4 1.3982729e1 1.3982729e1
3.473999e0 1.026387e-4 1.4491199e1 1.4491199e1
3.473999e0 8.196515e-5 1.4999667e1 1.4999667e1

3.643479e0 4.483524e-5 -1.5e1 -1.5e1
3.643479e0 5.614485e-5 -1.4491531e1 -1.4491531e1
3.643479e0 6.976347e-5 -1.3983063e1 -1.3983063e1
3.643479e0 8.601712e-5 -1.3474594e1 -1.3474594e1
3.643479e0 1.052338e-4 -1.2966125e1 -1.2966125e1
3.643479e0 1.277533e-4 -1.2457655e1 -1.2457655e1
3.643479e0 1.538931e-4 -1.1949187e1 -1.1949187e1
3.643479e0 1.839456e-4 -1.1440718e1 -1.1440718e1
3.643479e0 2.181729e-4 -1.093225e1 -1.093225e1
3.643479e0 2.5677e-4 -1.0423781e1 -1.0423781e1
3.643479e0 2.998558e-4 -9.91531e0 -9.91531e0
3.643479e0 3.474658e-4 -9.406842e0 -9.406842e0
3.643479e0 3.995297e-4 -8.898373e0 -8.898373e0
3.643479e0 4.558403e-4 -8.389905e0 -8.389905e0
3.643479e0 5.160703e-4 -7.881436e0 -7.881436e0
3.643479e0 5.797488e-4 -7.372966e0 -7.372966e0
3.643479e0 6.462521e-4 -6.864497e0 -6.864497e0
3.643479e0 7.148138e-4 -6.356029e0 -6.356029e0
3.643479e0 7.845444e-4 -5.84756e0 -5.84756e0
3.643479e0 8.54426e-4 -5.339091e0 -5.339091e0
3.643479e0 9.233357e-4 -4.830621e0 -4.830621e0
3.643479e0 9.90094e-4 -4.322153e0 -4.322153e0
3.643479e0 1.053452e-3 -3.813684e0 -3.813684e0
3.643479e0 1.112254e-3 -3.305214e0 -3.305214e0
3.643479e0 1.165222e-3 -2.796745e0 -2.796745e0
3.643479e0 1.21132e-3 -2.288277e0 -2.288277e0
3.643479e0 1.249469e-3 -1.779808e0 -1.779808e0
3.643479e0 1.2789e-3 -1.27134e0 -1.27134e0
3.643479e0 1.298897e-3 -7.6287e-1 -7.6287e-1
3.643479e0 1.309006e-3 -2.544e-1 -2.544e-1
3.643479e0 1.30903e-3 2.54068e-1 2.54068e-1
3.643479e0 1.298897e-3 7.62537e-1 7.62537e-1
3.643479e0 1.278906e-3 1.271005e0 1.271005e0
3.643479e0 1.249496e-3 1.779475e0 1.779475e0
3.643479e0 1.211336e-3 2.287944e0 2.287944e0
3.643479e0 1.165265e-3 2.796413e0 2.796413e0
3.643479e0 1.112276e-3 3.304881e0 3.304881e0
3.643479e0 1.053505e-3 3.81335e0 3.81335e0
3.643479e0 9.901389e-4 4.32182e0 4.32182e0
3.643479e0 9.233737e-4 4.830289e0 4.830289e0
3.643479e0 8.544678e-4 5.338757e0 5.338757e0
3.643479e0 7.845905e-4 5.847226e0 5.847226e0
3.643479e0 7.14858e-4 6.355695e0 6.355695e0
3.643479e0 6.462907e-4 6.864165e0 6.864165e0
3.643479e0 5.797935e-4 7.372633e0 7.372633e0
3.643479e0 5.161159e-4 7.881102e0 7.881102e0
3.643479e0 4.558824e-4 8.38957e0 8.38957e0
3.643479e0 3.99566e-4 8.89804e0 8.89804e0
3.643479e0 3.474982e-4 9.40651e0 9.40651e0
3.643479e0 2.998848e-4 9.914978e0 9.914978e0
3.643479e0 2.567918e-4 1.0423447e1 1.0423447e1
3.643479e0 2.181981e-4 1.0931915e1 1.0931915e1
3.643479e0 1.839676e-4 1.1440384e1 1.1440384e1
3.643479e0 1.539088e-4 1.1948854e1 1.1948854e1
3.643479e0 1.27768e-4 1.2457323e1 1.2457323e1
3.643479e0 1.052464e-4 1.2965791e1 1.2965791e1
3.643479e0 8.602887e-5 1.347426e1 1.347426e1
3.643479e0 6.97735e-5 1.3982729e1 1.3982729e1
3.643479e0 5.615343e-5 1.4491199e1 1.4491199e1
3.643479e0 4.484254e-5 1.4999667e1 1.4999667e1

3.812959e0 2.383435e-5 -1.5e1 -1.5e1
3.812959e0 2.984644e-5 -1.4491531e1 -1.4491531e1
3.812959e0 3.708614e-5 -1.3983063e1 -1.3983063e1
3.812959e0 4.572609e-5 -1.3474594e1 -1.3474594e1
3.812959e0 5.594315e-5 -1.2966125e1 -1.2966125e1
3.812959e0 6.791446e-5 -1.2457655e1 -1.2457655e1
3.812959e0 8.181024e-5 -1.1949187e1 -1.1949187e1
3.812959e0 9.778688e-5 -1.1440718e1 -1.1440718e1
3.812959e0 1.159799e-4 -1.093225e1 -1.093225e1
3.812959e0 1.364983e-4 -1.0423781e1 -1.0423781e1
3.812959e0 1.59402e-4 -9.91531e0 -9.91531e0
3.812959e0 1.847127e-4 -9.406842e0 -9.406842e0
3.812959e0 2.123877e-4 -8.898373e0 -8.898373e0
3.812959e0 2.423235e-4 -8.389905e0 -8.389905e0
3.812959e0 2.743414e-4 -7.881436e0 -7.881436e0
3.812959e0 3.081924e-4 -7.372966e0 -7.372966e0
3.812959e0 3.43544e-4 -6.864497e0 -6.864497e0
3.812959e0 3.799915e-4 -6.356029e0 -6.356029e0
3.812959e0 4.170613e-4 -5.84756e0 -5.84756e0
3.812959e0 4.542102e-4 -5.339091e0 -5.339091e0
3.812959e0 4.908443e-4 -4.830621e0 -4.830621e0
3.812959e0 5.263292e-4 -4.322153e0 -4.322153e0
3.812959e0 5.600203e-4 -3.813684e0 -3.813684e0
3.812959e0 5.912746e-4 -3.305214e0 -3.305214e0
3.812959e0 6.194418e-4 -2.796745e0 -2.796745e0
3.812959e0 6.439401e-4 -2.288277e0 -2.288277e0
3.812959e0 6.642279e-4 -1.779808e0 -1.779808e0
3.812959e0 6.79867e-4 -1.27134e0 -1.27134e0
3.812959e0 6.904944e-4 -7.6287e-1 -7.6287e-1
3.812959e0 6.958704e-4 -2.544e-1 -2.544e-1
3.812959e0 6.958827e-4 2.54068e-1 2.54068e-1
3.812959e0 6.904944e-4 7.62537e-1 7.62537e-1
3.812959e0 6.79875e-4 1.271005e0 1.271005e0
3.812959e0 6.6424e-4 1.779475e0 1.779475e0
3.812959e0 6.439488e-4 2.287944e0 2.287944e0
3.812959e0 6.194621e-4 2.796413e0 2.796413e0
3.812959e0 5.91294e-4 3.304881e0 3.304881e0
3.812959e0 5.600458e-4 3.81335e0 3.81335e0
3.812959e0 5.263553e-4 4.32182e0 4.32182e0
3.812959e0 4.90863e-4 4.830289e0 4.830289e0
3.812959e0 4.542288e-4 5.338757e0 5.338757e0
3.812959e0 4.170859e-4 5.847226e0 5.847226e0
3.812959e0 3.800143e-4 6.355695e0 6.355695e0
3.812959e0 3.43565e-4 6.864165e0 6.864165e0
3.812959e0 3.082153e-4 7.372633e0 7.372633e0
3.812959e0 2.74367e-4 7.881102e0 7.881102e0
3.812959e0 2.423471e-4 8.38957e0 8.38957e0
3.812959e0 2.124077e-4 8.89804e0 8.89804e0
3.812959e0 1.847272e-4 9.40651e0 9.40651e0
3.812959e0 1.594156e-4 9.914978e0 9.914978e0
3.812959e0 1.365105e-4 1.0423447e1 1.0423447e1
3.812959e0 1.159927e-4 1.0931915e1 1.0931915e1
3.812959e0 9.779794e-5 1.1440384e1 1.1440384e1
3.812959e0 8.181905e-5 1.1948854e1 1.1948854e1
3.812959e0 6.792268e-5 1.2457323e1 1.2457323e1
3.812959e0 5.594994e-5 1.2965791e1 1.2965791e1
3.812959e0 4.573233e-5 1.347426e1 1.347426e1
3.812959e0 3.709132e-5 1.3982729e1 1.3982729e1
3.812959e0 2.985085e-5 1.4491199e1 1.4491199e1
3.812959e0 2.383807e-5 1.4999667e1 1.4999667e1

3.982439e0 1.231148e-5 -1.5e1 -1.5e1
3.982439e0 1.541718e-5 -1.4491531e1 -1.4491531e1
3.982439e0 1.915704e-5 -1.3983063e1 -1.3983063e1
3.982439e0 2.361978e-5 -1.3474594e1 -1.3474594e1
3.982439e0 2.889725e-5 -1.2966125e1 -1.2966125e1
3.982439e0 3.508107e-5 -1.2457655e1 -1.2457655e1
3.982439e0 4.22589e-5 -1.1949187e1 -1.1949187e1
3.982439e0 5.05116e-5 -1.1440718e1 -1.1440718e1
3.982439e0 5.991026e-5 -1.093225e1 -1.093225e1
3.982439e0 7.050858e-5 -1.0423781e1 -1.0423781e1
3.982439e0 8.23412e-5 -9.91531e0 -9.91531e0
3.982439e0 9.54161e-5 -9.406842e0 -9.406842e0
3.982439e0 1.097083e-4 -8.898373e0 -8.898373e0
3.982439e0 1.251721e-4 -8.389905e0 -8.389905e0
3.982439e0 1.417113e-4 -7.881436e0 -7.881436e0
3.982439e0 1.59197e-4 -7.372966e0 -7.372966e0
3.982439e0 1.774571e-4 -6.864497e0 -6.864497e0
3.982439e0 1.96288e-4 -6.356029e0 -6.356029e0
3.982439e0 2.154318e-4 -5.84756e0 -5.84756e0
3.982439e0 2.346196e-4 -5.339091e0 -5.339091e0
3.982439e0 2.535417e-4 -4.830621e0 -4.830621e0
3.982439e0 2.718735e-4 -4.322153e0 -4.322153e0
3.982439e0 2.892812e-4 -3.813684e0 -3.813684e0
3.982439e0 3.05421e-4 -3.305214e0 -3.305214e0
3.982439e0 3.199728e-4 -2.796745e0 -2.796745e0
3.982439e0 3.32625e-4 -2.288277e0 -2.288277e0
3.982439e0 3.431122e-4 -1.779808e0 -1.779808e0
3.982439e0 3.511868e-4 -1.27134e0 -1.27134e0
3.982439e0 3.566751e-4 -7.6287e-1 -7.6287e-1
3.982439e0 3.594579e-4 -2.544e-1 -2.544e-1
3.982439e0 3.594579e-4 2.54068e-1 2.54068e-1
3.982439e0 3.566823e-4 7.62537e-1 7.62537e-1
3.982439e0 3.511868e-4 1.271005e0 1.271005e0
3.982439e0 3.431154e-4 1.779475e0 1.779475e0
3.982439e0 3.326357e-4 2.287944e0 2.287944e0
3.982439e0 3.199799e-4 2.796413e0 2.796413e0
3.982439e0 3.054321e-4 3.304881e0 3.304881e0
3.982439e0 2.892921e-4 3.81335e0 3.81335e0
3.982439e0 2.718878e-4 4.32182e0 4.32182e0
3.982439e0 2.535585e-4 4.830289e0 4.830289e0
3.982439e0 2.346344e-4 5.338757e0 5.338757e0
3.982439e0 2.154433e-4 5.847226e0 5.847226e0
3.982439e0 1.96299e-4 6.355695e0 6.355695e0
3.982439e0 1.774716e-4 6.864165e0 6.864165e0
3.982439e0 1.592102e-4 7.372633e0 7.372633e0
3.982439e0 1.417226e-4 7.881102e0 7.881102e0
3.982439e0 1.251828e-4 8.38957e0 8.38957e0
3.982439e0 1.097185e-4 8.89804e0 8.89804e0
3.982439e0 9.542479e-5 9.40651e0 9.40651e0
3.982439e0 8.234915e-5 9.914978e0 9.914978e0
3.982439e0 7.051657e-5 1.0423447e1 1.0423447e1
3.982439e0 5.991637e-5 1.0931915e1 1.0931915e1
3.982439e0 5.051794e-5 1.1440384e1 1.1440384e1
3.982439e0 4.226395e-5 1.1948854e1 1.1948854e1
3.982439e0 3.508592e-5 1.2457323e1 1.2457323e1
3.982439e0 2.89011e-5 1.2965791e1 1.2965791e1
3.982439e0 2.362292e-5 1.347426e1 1.347426e1
3.982439e0 1.915965e-5 1.3982729e1 1.3982729e1
3.982439e0 1.541939e-5 1.4491199e1 1.4491199e1
3.982439e0 1.231343e-5 1.4999667e1 1.4999667e1

4.151919e0 6.179605e-6 -1.5e1 -1.5e1
4.151919e0 7.738301e-6 -1.4491531e1 -1.4491531e1
4.151919e0 9.615364e-6 -1.3983063e1 -1.3983063e1
4.151919e0 1.18553e-5 -1.3474594e1 -1.3474594e1
4.151919e0 1.450429e-5 -1.2966125e1 -1.2966125e1
4.151919e0 1.7608e-5 -1.2457655e1 -1.2457655e1
4.151919e0 2.121063e-5 -1.1949187e1 -1.1949187e1
4.151919e0 2.535312e-5 -1.1440718e1 -1.1440718e1
4.151919e0 3.007043e-5 -1.093225e1 -1.093225e1
4.151919e0 3.538997e-5 -1.0423781e1 -1.0423781e1
4.151919e0 4.132823e-5 -9.91531e0 -9.91531e0
4.151919e0 4.789058e-5 -9.406842e0 -9.406842e0
4.151919e0 5.506644e-5 -8.898373e0 -8.898373e0
4.151919e0 6.282762e-5 -8.389905e0 -8.389905e0
4.151919e0 7.11289e-5 -7.881436e0 -7.881436e0
4.151919e0 7.990549e-5 -7.372966e0 -7.372966e0
4.151919e0 8.907133e-5 -6.864497e0 -6.864497e0
4.151919e0 9.852107e-5 -6.356029e0 -6.356029e0
4.151919e0 1.081296e-4 -5.84756e0 -5.84756e0
4.151919e0 1.177606e-4 -5.339091e0 -5.339091e0
4.151919e0 1.272589e-4 -4.830621e0 -4.830621e0
4.151919e0 1.364609e-4 -4.322153e0 -4.322153e0
4.151919e0 1.451935e-4 -3.813684e0 -3.813684e0
4.151919e0 1.532976e-4 -3.305214e0 -3.305214e0
4.151919e0 1.606023e-4 -2.796745e0 -2.796745e0
4.151919e0 1.669537e-4 -2.288277e0 -2.288277e0
4.151919e0 1.722119e-4 -1.779808e0 -1.779808e0
4.151919e0 1.762683e-4 -1.27134e0 -1.27134e0
4.151919e0 1.790244e-4 -7.6287e-1 -7.6287e-1
4.151919e0 1.804175e-4 -2.544e-1 -2.544e-1
4.151919e0 1.804207e-4 2.54068e-1 2.54068e-1
4.151919e0 1.790244e-4 7.62537e-1 7.62537e-1
4.151919e0 1.76269e-4 1.271005e0 1.271005e0
4.151919e0 1.722168e-4 1.779475e0 1.779475e0
4.151919e0 1.669551e-4 2.287944e0 2.287944e0
4.151919e0 1.606065e-4 2.796413e0 2.796413e0
4.151919e0 1.533022e-4 3.304881e0 3.304881e0
4.151919e0 1.452003e-4 3.81335e0 3.81335e0
4.151919e0 1.364665e-4 4.32182e0 4.32182e0
4.151919e0 1.27264e-4 4.830289e0 4.830289e0
4.151919e0 1.17766e-4 5.338757e0 5.338757e0
4.151919e0 1.08136e-4 5.847226e0 5.847226e0
4.151919e0 9.852696e-5 6.355695e0 6.355695e0
4.151919e0 8.907686e-5 6.864165e0 6.864165e0
4.151919e0 7.991133e-5 7.372633e0 7.372633e0
4.151919e0 7.113539e-5 7.881102e0 7.881102e0
4.151919e0 6.283337e-5 8.38957e0 8.38957e0
4.151919e0 5.507126e-5 8.89804e0 8.89804e0
4.151919e0 4.789514e-5 9.40651e0 9.40651e0
4.151919e0 4.133192e-5 9.914978e0 9.914978e0
4.151919e0 3.539323e-5 1.0423447e1 1.0423447e1
4.151919e0 3.007362e-5 1.0931915e1 1.0931915e1
4.151919e0 2.535585e-5 1.1440384e1 1.1440384e1
4.151919e0 2.121281e-5 1.1948854e1 1.1948854e1
4.151919e0 1.760997e-5 1.2457323e1 1.2457323e1
4.151919e0 1.450604e-5 1.2965791e1 1.2965791e1
4.151919e0 1.185687e-5 1.347426e1 1.347426e1
4.151919e0 9.616704e-6 1.3982729e1 1.3982729e1
4.151919e0 7.73952e-6 1.4491199e1 1.4491199e1
4.151919e0 6.180522e-6 1.4999667e1 1.4999667e1

4.321399e0 3.013881e-6 -1.5e1 -1.5e1
4.321399e0 3.774097e-6 -1.4491531e1 -1.4491531e1
4.321399e0 4.689558e-6 -1.3983063e1 -1.3983063e1
4.321399e0 5.78201e-6 -1.3474594e1 -1.3474594e1
4.321399e0 7.07391e-6 -1.2966125e1 -1.2966125e1
4.321399e0 8.587608e-6 -1.2457655e1 -1.2457655e1
4.321399e0 1.034464e-5 -1.1949187e1 -1.1949187e1
4.321399e0 1.236487e-5 -1.1440718e1 -1.1440718e1
4.321399e0 1.466547e-5 -1.093225e1 -1.093225e1
4.321399e0 1.725989e-5 -1.0423781e1 -1.0423781e1
4.321399e0 2.015645e-5 -9.91531e0 -9.91531e0
4.321399e0 2.335701e-5 -9.406842e0 -9.406842e0
4.321399e0 2.685622e-5 -8.898373e0 -8.898373e0
4.321399e0 3.064203e-5 -8.389905e0 -8.389905e0
4.321399e0 3.469067e-5 -7.881436e0 -7.881436e0
4.321399e0 3.897116e-5 -7.372966e0 -7.372966e0
4.321399e0 4.344128e-5 -6.864497e0 -6.864497e0
4.321399e0 4.805026e-5 -6.356029e0 -6.356029e0
4.321399e0 5.273688e-5 -5.84756e0 -5.84756e0
4.321399e0 5.743431e-5 -5.339091e0 -5.339091e0
4.321399e0 6.206598e-5 -4.830621e0 -4.830621e0
4.321399e0 6.655405e-5 -4.322153e0 -4.322153e0
4.321399e0 7.081497e-5 -3.813684e0 -3.813684e0
4.321399e0 7.476584e-5 -3.305214e0 -3.305214e0
4.321399e0 7.832741e-5 -2.796745e0 -2.796745e0
4.321399e0 8.142514e-5 -2.288277e0 -2.288277e0
4.321399e0 8.399217e-5 -1.779808e0 -1.779808e0
4.321399e0 8.597e-5 -1.27134e0 -1.27134e0
4.321399e0 8.731284e-5 -7.6287e-1 -7.6287e-1
4.321399e0 8.799367e-5 -2.544e-1 -2.544e-1
4.321399e0 8.799367e-5 2.54068e-1 2.54068e-1
4.321399e0 8.73138e-5 7.62537e-1 7.62537e-1
4.321399e0 8.597e-5 1.271005e0 1.271005e0
4.321399e0 8.399382e-5 1.779475e0 1.779475e0
4.321399e0 8.142772e-5 2.287944e0 2.287944e0
4.321399e0 7.832933e-5 2.796413e0 2.796413e0
4.321399e0 7.476929e-5 3.304881e0 3.304881e0
4.321399e0 7.081694e-5 3.81335e0 3.81335e0
4.321399e0 6.655681e-5 4.32182e0 4.32182e0
4.321399e0 6.207002e-5 4.830289e0 4.830289e0
4.321399e0 5.74377e-5 5.338757e0 5.338757e0
4.321399e0 5.273996e-5 5.847226e0 5.847226e0
4.321399e0 4.805331e-5 6.355695e0 6.355695e0
4.321399e0 4.344406e-5 6.864165e0 6.864165e0
4.321399e0 3.897404e-5 7.372633e0 7.372633e0
4.321399e0 3.469342e-5 7.881102e0 7.881102e0
4.321399e0 3.064401e-5 8.38957e0 8.38957e0
4.321399e0 2.68589e-5 8.89804e0 8.89804e0
4.321399e0 2.335909e-5 9.40651e0 9.40651e0
4.321399e0 2.01584e-5 9.914978e0 9.914978e0
4.321399e0 1.726184e-5 1.0423447e1 1.0423447e1
4.321399e0 1.46671e-5 1.0931915e1 1.0931915e1
4.321399e0 1.236638e-5 1.1440384e1 1.1440384e1
4.321399e0 1.034581e-5 1.1948854e1 1.1948854e1
4.321399e0 8.588852e-6 1.2457323e1 1.2457323e1
4.321399e0 7.074902e-6 1.2965791e1 1.2965791e1
4.321399e0 5.782822e-6 1.347426e1 1.347426e1
4.321399e0 4.690234e-6 1.3982729e1 1.3982729e1
4.321399e0 3.774625e-6 1.4491199e1 1.4491199e1
4.321399e0 3.014304e-6 1.4999667e1 1.4999667e1

4.4908789e0 1.42829e-6 -1.5e1 -1.5e1
4.4908789e0 1.788535e-6 -1.4491531e1 -1.4491531e1
4.4908789e0 2.222382e-6 -1.3983063e1 -1.3983063e1
4.4908789e0 2.740118e-6 -1.3474594e1 -1.3474594e1
4.4908789e0 3.352342e-6 -1.2966125e1 -1.2966125e1
4.4908789e0 4.069704e-6 -1.2457655e1 -1.2457655e1
4.4908789e0 4.902437e-6 -1.1949187e1 -1.1949187e1
4.4908789e0 5.859853e-6 -1.1440718e1 -1.1440718e1
4.4908789e0 6.950134e-6 -1.093225e1 -1.093225e1
4.4908789e0 8.179654e-6 -1.0423781e1 -1.0423781e1
4.4908789e0 9.552353e-6 -9.91531e0 -9.91531e0
4.4908789e0 1.106894e-5 -9.406842e0 -9.406842e0
4.4908789e0 1.272725e-5 -8.898373e0 -8.898373e0
4.4908789e0 1.452115e-5 -8.389905e0 -8.389905e0
4.4908789e0 1.644011e-5 -7.881436e0 -7.881436e0
4.4908789e0 1.846837e-5 -7.372966e0 -7.372966e0
4.4908789e0 2.058676e-5 -6.864497e0 -6.864497e0
4.4908789e0 2.277107e-5 -6.356029e0 -6.356029e0
4.4908789e0 2.499197e-5 -5.84756e0 -5.84756e0
4.4908789e0 2.721806e-5 -5.339091e0 -5.339091e0
4.4908789e0 2.94134e-5 -4.830621e0 -4.830621e0
4.4908789e0 3.153978e-5 -4.322153e0 -4.322153e0
4.4908789e0 3.355943e-5 -3.813684e0 -3.813684e0
4.4908789e0 3.54317e-5 -3.305214e0 -3.305214e0
4.4908789e0 3.711958e-5 -2.796745e0 -2.796745e0
4.4908789e0 3.858772e-5 -2.288277e0 -2.288277e0
4.4908789e0 3.980406e-5 -1.779808e0 -1.779808e0
4.4908789e0 4.074097e-5 -1.27134e0 -1.27134e0
4.4908789e0 4.137773e-5 -7.6287e-1 -7.6287e-1
4.4908789e0 4.170021e-5 -2.544e-1 -2.544e-1
4.4908789e0 4.170021e-5 2.54068e-1 2.54068e-1
4.4908789e0 4.137848e-5 7.62537e-1 7.62537e-1
4.4908789e0 4.074097e-5 1.271005e0 1.271005e0
4.4908789e0 3.980446e-5 1.779475e0 1.779475e0
4.4908789e0 3.858894e-5 2.287944e0 2.287944e0
4.4908789e0 3.712062e-5 2.796413e0 2.796413e0
4.4908789e0 3.543274e-5 3.304881e0 3.304881e0
4.4908789e0 3.356082e-5 3.81335e0 3.81335e0
4.4908789e0 3.154141e-5 4.32182e0 4.32182e0
4.4908789e0 2.941498e-5 4.830289e0 4.830289e0
4.4908789e0 2.721974e-5 5.338757e0 5.338757e0
4.4908789e0 2.499341e-5 5.847226e0 5.847226e0
4.4908789e0 2.277248e-5 6.355695e0 6.355695e0
4.4908789e0 2.05884e-5 6.864165e0 6.864165e0
4.4908789e0 1.846976e-5 7.372633e0 7.372633e0
4.4908789e0 1.644118e-5 7.881102e0 7.881102e0
4.4908789e0 1.452235e-5 8.38957e0 8.38957e0
4.4908789e0 1.272845e-5 8.89804e0 8.89804e0
4.4908789e0 1.107002e-5 9.40651e0 9.40651e0
4.4908789e0 9.553252e-6 9.914978e0 9.914978e0
4.4908789e0 8.180507e-6 1.0423447e1 1.0423447e1
4.4908789e0 6.950856e-6 1.0931915e1 1.0931915e1
4.4908789e0 5.860533e-6 1.1440384e1 1.1440384e1
4.4908789e0 4.90303e-6 1.1948854e1 1.1948854e1
4.4908789e0 4.070245e-6 1.2457323e1 1.2457323e1
4.4908789e0 3.352818e-6 1.2965791e1 1.2965791e1
4.4908789e0 2.740492e-6 1.347426e1 1.347426e1
4.4908789e0 2.222691e-6 1.3982729e1 1.3982729e1
4.4908789e0 1.788794e-6 1.4491199e1 1.4491199e1
4.4908789e0 1.42847e-6 1.4999667e1 1.4999667e1

4.6603589e0 6.577043e-7 -1.5e1 -1.5e1
4.6603589e0 8.236021e-7 -1.4491531e1 -1.4491531e1
4.6603589e0 1.023361e-6 -1.3983063e1 -1.3983063e1
4.6603589e0 1.261755e-6 -1.3474594e1 -1.3474594e1
4.6603589e0 1.54368e-6 -1.2966125e1 -1.2966125e1
4.6603589e0 1.874014e-6 -1.2457655e1 -1.2457655e1
4.6603589e0 2.257468e-6 -1.1949187e1 -1.1949187e1
4.6603589e0 2.698322e-6 -1.1440718e1 -1.1440718e1
4.6603589e0 3.200404e-6 -1.093225e1 -1.093225e1
4.6603589e0 3.766551e-6 -1.0423781e1 -1.0423781e1
4.6603589e0 4.398677e-6 -9.91531e0 -9.91531e0
4.6603589e0 5.097096e-6 -9.406842e0 -9.406842e0
4.6603589e0 5.86072e-6 -8.898373e0 -8.898373e0
4.6603589e0 6.686809e-6 -8.389905e0 -8.389905e0
4.6603589e0 7.570355e-6 -7.881436e0 -7.881436e0
4.6603589e0 8.504463e-6 -7.372966e0 -7.372966e0
4.6603589e0 9.47988e-6 -6.864497e0 -6.864497e0
4.6603589e0 1.048558e-5 -6.356029e0 -6.356029e0
4.6603589e0 1.150848e-5 -5.84756e0 -5.84756e0
4.6603589e0 1.253336e-5 -5.339091e0 -5.339091e0
4.6603589e0 1.354413e-5 -4.830621e0 -4.830621e0
4.6603589e0 1.452342e-5 -4.322153e0 -4.322153e0
4.6603589e0 1.545335e-5 -3.813684e0 -3.813684e0
4.6603589e0 1.631555e-5 -3.305214e0 -3.305214e0
4.6603589e0 1.70928e-5 -2.796745e0 -2.796745e0
4.6603589e0 1.776872e-5 -2.288277e0 -2.288277e0
4.6603589e0 1.832883e-5 -1.779808e0 -1.779808e0
4.6603589e0 1.876035e-5 -1.27134e0 -1.27134e0
4.6603589e0 1.905338e-5 -7.6287e-1 -7.6287e-1
4.6603589e0 1.920236e-5 -2.544e-1 -2.544e-1
4.6603589e0 1.920236e-5 2.54068e-1 2.54068e-1
4.6603589e0 1.905376e-5 7.62537e-1 7.62537e-1
4.6603589e0 1.876068e-5 1.271005e0 1.271005e0
4.6603589e0 1.832903e-5 1.779475e0 1.779475e0
4.6603589e0 1.776935e-5 2.287944e0 2.287944e0
4.6603589e0 1.709332e-5 2.796413e0 2.796413e0
4.6603589e0 1.631596e-5 3.304881e0 3.304881e0
4.6603589e0 1.54538e-5 3.81335e0 3.81335e0
4.6603589e0 1.452414e-5 4.32182e0 4.32182e0
4.6603589e0 1.354489e-5 4.830289e0 4.830289e0
4.6603589e0 1.253406e-5 5.338757e0 5.338757e0
4.6603589e0 1.150891e-5 5.847226e0 5.847226e0
4.6603589e0 1.048627e-5 6.355695e0 6.355695e0
4.6603589e0 9.480646e-6 6.864165e0 6.864165e0
4.6603589e0 8.505116e-6 7.372633e0 7.372633e0
4.6603589e0 7.570908e-6 7.881102e0 7.881102e0
4.6603589e0 6.687338e-6 8.38957e0 8.38957e0
4.6603589e0 5.861266e-6 8.89804e0 8.89804e0
4.6603589e0 5.09757e-6 9.40651e0 9.40651e0
4.6603589e0 4.39908e-6 9.914978e0 9.914978e0
4.6603589e0 3.766954e-6 1.0423447e1 1.0423447e1
4.6603589e0 3.200726e-6 1.0931915e1 1.0931915e1
4.6603589e0 2.698645e-6 1.1440384e1 1.1440384e1
4.6603589e0 2.25773e-6 1.1948854e1 1.1948854e1
4.6603589e0 1.874255e-6 1.2457323e1 1.2457323e1
4.6603589e0 1.543883e-6 1.2965791e1 1.2965791e1
4.6603589e0 1.261925e-6 1.347426e1 1.347426e1
4.6603589e0 1.023502e-6 1.3982729e1 1.3982729e1
4.6603589e0 8.237164e-7 1.4491199e1 1.4491199e1
4.6603589e0 6.577925e-7 1.4999667e1 1.4999667e1

4.8298389e0 2.94285e-7 -1.5e1 -1.5e1
4.8298389e0 3.68513e-7 -1.4491531e1 -1.4491531e1
4.8298389e0 4.579024e-7 -1.3983063e1 -1.3983063e1
4.8298389e0 5.645747e-7 -1.3474594e1 -1.3474594e1
4.8298389e0 6.907222e-7 -1.2966125e1 -1.2966125e1
4.8298389e0 8.385265e-7 -1.2457655e1 -1.2457655e1
4.8298389e0 1.010075e-6 -1.1949187e1 -1.1949187e1
4.8298389e0 1.207332e-6 -1.1440718e1 -1.1440718e1
4.8298389e0 1.431996e-6 -1.093225e1 -1.093225e1
4.8298389e0 1.685315e-6 -1.0423781e1 -1.0423781e1
4.8298389e0 1.968158e-6 -9.91531e0 -9.91531e0
4.8298389e0 2.280676e-6 -9.406842e0 -9.406842e0
4.8298389e0 2.622331e-6 -8.898373e0 -8.898373e0
4.8298389e0 2.991956e-6 -8.389905e0 -8.389905e0
4.8298389e0 3.38731e-6 -7.881436e0 -7.881436e0
4.8298389e0 3.805254e-6 -7.372966e0 -7.372966e0
4.8298389e0 4.24169e-6 -6.864497e0 -6.864497e0
4.8298389e0 4.691795e-6 -6.356029e0 -6.356029e0
4.8298389e0 5.14949e-6 -5.84756e0 -5.84756e0
4.8298389e0 5.608067e-6 -5.339091e0 -5.339091e0
4.8298389e0 6.06035e-6 -4.830621e0 -4.830621e0
4.8298389e0 6.49855e-6 -4.322153e0 -4.322153e0
4.8298389e0 6.914603e-6 -3.813684e0 -3.813684e0
4.8298389e0 7.300388e-6 -3.305214e0 -3.305214e0
4.8298389e0 7.648154e-6 -2.796745e0 -2.796745e0
4.8298389e0 7.950665e-6 -2.288277e0 -2.288277e0
4.8298389e0 8.201263e-6 -1.779808e0 -1.779808e0
4.8298389e0 8.394373e-6 -1.27134e0 -1.27134e0
4.8298389e0 8.52549e-6 -7.6287e-1 -7.6287e-1
4.8298389e0 8.59199e-6 -2.544e-1 -2.544e-1
4.8298389e0 8.59199e-6 2.54068e-1 2.54068e-1
4.8298389e0 8.52563e-6 7.62537e-1 7.62537e-1
4.8298389e0 8.3945e-6 1.271005e0 1.271005e0
4.8298389e0 8.201384e-6 1.779475e0 1.779475e0
4.8298389e0 7.95088e-6 2.287944e0 2.287944e0
4.8298389e0 7.648372e-6 2.796413e0 2.796413e0
4.8298389e0 7.30068e-6 3.304881e0 3.304881e0
4.8298389e0 6.914807e-6 3.81335e0 3.81335e0
4.8298389e0 6.498843e-6 4.32182e0 4.32182e0
4.8298389e0 6.060745e-6 4.830289e0 4.830289e0
4.8298389e0 5.60839e-6 5.338757e0 5.338757e0
4.8298389e0 5.149701e-6 5.847226e0 5.847226e0
4.8298389e0 4.69208e-6 6.355695e0 6.355695e0
4.8298389e0 4.242044e-6 6.864165e0 6.864165e0
4.8298389e0 3.805556e-6 7.372633e0 7.372633e0
4.8298389e0 3.387549e-6 7.881102e0 7.881102e0
4.8298389e0 2.992224e-6 8.38957e0 8.38957e0
4.8298389e0 2.622585e-6 8.89804e0 8.89804e0
4.8298389e0 2.28088e-6 9.40651e0 9.40651e0
4.8298389e0 1.968344e-6 9.914978e0 9.914978e0
4.8298389e0 1.68549e-6 1.0423447e1 1.0423447e1
4.8298389e0 1.432132e-6 1.0931915e1 1.0931915e1
4.8298389e0 1.207483e-6 1.1440384e1 1.1440384e1
4.8298389e0 1.010205e-6 1.1948854e1 1.1948854e1
4.8298389e0 8.386386e-7 1.2457323e1 1.2457323e1
4.8298389e0 6.90815e-7 1.2965791e1 1.2965791e1
4.8298389e0 5.646518e-7 1.347426e1 1.347426e1
4.8298389e0 4.579652e-7 1.3982729e1 1.3982729e1
4.8298389e0 3.68565e-7 1.4491199e1 1.4491199e1
4.8298389e0 2.943254e-7 1.4999667e1 1.4999667e1

4.9993188e0 1.279453e-7 -1.5e1 -1.5e1
4.9993188e0 1.602196e-7 -1.4491531e1 -1.4491531e1
4.9993188e0 1.990822e-7 -1.3983063e1 -1.3983063e1
4.9993188e0 2.454645e-7 -1.3474594e1 -1.3474594e1
4.9993188e0 3.003096e-7 -1.2966125e1 -1.2966125e1
4.9993188e0 3.645735e-7 -1.2457655e1 -1.2457655e1
4.9993188e0 4.391684e-7 -1.1949187e1 -1.1949187e1
4.9993188e0 5.249324e-7 -1.1440718e1 -1.1440718e1
4.9993188e0 6.226073e-7 -1.093225e1 -1.093225e1
4.9993188e0 7.327487e-7 -1.0423781e1 -1.0423781e1
4.9993188e0 8.557024e-7 -9.91531e0 -9.91531e0
4.9993188e0 9.915762e-7 -9.406842e0 -9.406842e0
4.9993188e0 1.140126e-6 -8.898373e0 -8.898373e0
4.9993188e0 1.300827e-6 -8.389905e0 -8.389905e0
4.9993188e0 1.472726e-6 -7.881436e0 -7.881436e0
4.9993188e0 1.654419e-6 -7.372966e0 -7.372966e0
4.9993188e0 1.844191e-6 -6.864497e0 -6.864497e0
4.9993188e0 2.039847e-6 -6.356029e0 -6.356029e0
4.9993188e0 2.238826e-6 -5.84756e0 -5.84756e0
4.9993188e0 2.438255e-6 -5.339091e0 -5.339091e0
4.9993188e0 2.634888e-6 -4.830621e0 -4.830621e0
4.9993188e0 2.825406e-6 -4.322153e0 -4.322153e0
4.9993188e0 3.006238e-6 -3.813684e0 -3.813684e0
4.9993188e0 3.174037e-6 -3.305214e0 -3.305214e0
4.9993188e0 3.325255e-6 -2.796745e0 -2.796745e0
4.9993188e0 3.456764e-6 -2.288277e0 -2.288277e0
4.9993188e0 3.565659e-6 -1.779808e0 -1.779808e0
4.9993188e0 3.649625e-6 -1.27134e0 -1.27134e0
4.9993188e0 3.706693e-6 -7.6287e-1 -7.6287e-1
4.9993188e0 3.735536e-6 -2.544e-1 -2.544e-1
4.9993188e0 3.735608e-6 2.54068e-1 2.54068e-1
4.9993188e0 3.706693e-6 7.62537e-1 7.62537e-1
4.9993188e0 3.649661e-6 1.271005e0 1.271005e0
4.9993188e0 3.565706e-6 1.779475e0 1.779475e0
4.9993188e0 3.456813e-6 2.287944e0 2.287944e0
4.9993188e0 3.325333e-6 2.796413e0 2.796413e0
4.9993188e0 3.174129e-6 3.304881e0 3.304881e0
4.9993188e0 3.006424e-6 3.81335e0 3.81335e0
4.9993188e0 2.825554e-6 4.32182e0 4.32182e0
4.9993188e0 2.635013e-6 4.830289e0 4.830289e0
4.9993188e0 2.438362e-6 5.338757e0 5.338757e0
4.9993188e0 2.238959e-6 5.847226e0 5.847226e0
4.9993188e0 2.039973e-6 6.355695e0 6.355695e0
4.9993188e0 1.844293e-6 6.864165e0 6.864165e0
4.9993188e0 1.654543e-6 7.372633e0 7.372633e0
4.9993188e0 1.47283e-6 7.881102e0 7.881102e0
4.9993188e0 1.30094e-6 8.38957e0 8.38957e0
4.9993188e0 1.140237e-6 8.89804e0 8.89804e0
4.9993188e0 9.916695e-7 9.40651e0 9.40651e0
4.9993188e0 8.557973e-7 9.914978e0 9.914978e0
4.9993188e0 7.32816e-7 1.0423447e1 1.0423447e1
4.9993188e0 6.226723e-7 1.0931915e1 1.0931915e1
4.9993188e0 5.249919e-7 1.1440384e1 1.1440384e1
4.9993188e0 4.392154e-7 1.1948854e1 1.1948854e1
4.9993188e0 3.646155e-7 1.2457323e1 1.2457323e1
4.9993188e0 3.003516e-7 1.2965791e1 1.2965791e1
4.9993188e0 2.45498e-7 1.347426e1 1.347426e1
4.9993188e0 1.991107e-7 1.3982729e1 1.3982729e1
4.9993188e0 1.602441e-7 1.4491199e1 1.4491199e1
4.9993188e0 1.279645e-7 1.4999667e1 1.4999667e1

